Instance-Level Generation for Representation Learning

Instance-level recognition (ILR) focuses on identifying individual objects rather than broad categories, offering the highest granularity in image classification. However, this fine-grained nature makes creating large-scale annotated datasets challenging, limiting ILR's real-world applicability across domains. To overcome this, we introduce a novel approach that synthetically generates diverse object instances from multiple domains under varied conditions and backgrounds, forming a large-scale training set. Unlike prior work on automatic data synthesis, our method is the first to address ILR-specific challenges without relying on any real images. Fine-tuning foundation vision models on the generated data significantly improves retrieval performance across seven ILR benchmarks spanning multiple domains. Our approach offers a new, efficient, and effective alternative to extensive data collection and curation, introducing a new ILR paradigm where the only input is the names of the target domains, unlocking a wide range of real-world applications. The code and pretrained models are publicly available at https://github.com/yankungou/ILGen.

==> fig/ap_ilias_siglip_resize_large.dat <==
pretrained	ours
100.0	100.0
62.91666666666666	85.41666666666666
25.0	2.083333333333333
3.4482758620689653	-0.0
16.666666666666664	33.33333333333333
5.0	50.0
33.33333333333333	37.24237584607194
0.2785497401060162	0.6802015312621515
-0.0	-0.0
26.16279069767442	100.0
51.17647058823529	66.66666666666666
-0.0	0.2495043478650036
36.51584336515843	56.00198412698413
100.0	100.0
39.815988686603326	38.37028751911242
100.0	100.0
19.388383257813015	44.03183536447754
37.60262725779967	33.76640902956692
0.0361271676300578	31.342478421701603
32.14285714285714	32.14285714285714
7.339015151515152	32.83730158730158
91.1111111111111	100.0
52.08333333333333	75.0
49.99999999999999	76.0
0.0932835820895522	0.8122876975335992
37.58802816901408	50.66371681415929
40.83916083916084	65.0
21.877061469265367	28.080862533692724
0.2941176470588235	1.0959651035986917
26.86130478087649	60.41666666666667
20.08849557522124	20.26315789473684
1.2851731601731602	11.041666666666666
0.78125	6.342421441774492
33.409090909090914	7.160200759631036
-0.0	-0.0
66.66666666666666	66.66666666666666
1.3157894736842104	1.0663006756756757
100.0	100.0
0.1812332781246018	2.564789480510657
4.853479853479853	15.688054882970135
12.6432664756447	0.1146788990825688
4.947901530562821	4.113044598647566
5.666666666666667	25.442021284788
0.5856516072921412	25.15576323987539
0.2450980392156862	25.1010101010101
25.925925925925924	25.735294117647054
50.34591304752596	50.1918158567775
8.442982456140351	41.862489120974764
6.611614549096942	62.79761904761904
4.414191419141914	12.739927194506492
29.54545454545454	29.044117647058822
60.0	100.0
15.625	37.626475548060704
27.733065057008723	29.53347207079589
11.949520586576424	11.11111111111111
40.74074074074075	33.33333333333333
30.494505494505496	60.0
3.1777426160337554	6.587837837837837
33.33333333333333	33.33333333333333
0.0372439478584729	0.4784608101710962
52.27272727272727	100.0
33.83458646616542	33.48450491307634
40.276243093922645	34.40860215053763
2.897834617061473	54.00030012004802
-0.0	16.886688668866885
-0.0	2.1739130434782608
8.024691358024691	12.727272727272728
43.3790002533142	75.0
25.384615384615383	25.285714285714285
-0.0	-0.0
-0.0	-0.0
-0.0	-0.0
0.0361271676300578	25.0
-0.0	7.069672131147541
5.340679919331605	42.35474006116209
1.5561129691564477	33.47404627892433
0.378299199053916	27.81746031746032
1.8813165801693523	13.049450549450553
0.0203252032520325	-0.0
6.25	25.17543859649123
0.0328515111695138	0.8630025720860971
2.276897414512093	25.515109890109887
40.01248439450686	75.55555555555556
0.5362144857943177	0.4196217494089834
17.082452777238124	32.0644108509226
53.333333333333336	50.35087719298246
5.319475331521291	39.74038932765348
12.812499999999998	38.79919608200553
11.965811965811964	74.35897435897436
-0.0	-0.0
0.1351351351351351	42.218390804597696
17.25909202282194	34.40635451505016
17.000372327715073	34.367096373534466
13.545123018574348	33.984710392558505
0.0843170320404721	100.0
21.6	40.33971646465371
1.7426194277167226	50.11792452830189
0.592310539954519	50.23905505764916
25.0	25.0
66.84782608695652	66.66666666666666
23.794871794871792	41.63626312880045
4.166666666666666	2.0588235294117645
15.31962378447314	46.11267605633802
44.04074702886248	48.29931972789115
9.276729559748428	27.095631641086182
41.91117619220176	45.10513415892673
25.185185185185187	33.407407407407405
42.99689440993789	52.93706293706294
33.33333333333333	40.35928143712575
22.041343669250644	16.903820816864293
78.75	100.0
88.75	100.0
100.0	100.0
91.66666666666666	100.0
0.1041666666666666	50.0
0.1100998061665523	25.17275258063109
100.0	60.0
50.0	40.0
-0.0	-0.0
-0.0	-0.0
6.41025641025641	13.596491228070173
0.8832131019691948	5.756578947368421
11.265822784810126	5.2304964539007095
-0.0	35.80246913580246
-0.0	34.166666666666664
12.5	8.437935843793584
26.25	25.17543859649123
41.407407407407405	66.66666666666666
34.55068993043677	41.66666666666666
-0.0	-0.0
-0.0	-0.0
-0.0	-0.0
50.25125628140703	50.401606425702816
0.0912408759124087	0.7262845849802371
-0.0	-0.0
75.0	100.0
0.2450980392156862	33.33333333333333
1.2383449883449884	-0.0
-0.0	-0.0
-0.0	-0.0
-0.0	-0.0
0.0524934383202099	0.2898550724637681
-0.0	6.260715668381173
0.1311515597229882	21.646673936750272
50.35335689045937	64.28571428571428
25.946654156048037	51.38372093023255
4.235887295958253	35.88612836438923
19.498191730274268	43.2044104998421
29.42139837874435	67.15413533834585
34.34343434343434	48.33333333333333
3.766233766233766	51.13657028550646
28.501984126984127	53.47786811201446
20.421052631578952	33.33333333333333
20.22252565326432	43.57142857142857
16.23151055293912	49.1826287978864
14.285714285714285	14.285714285714285
37.14606511627452	58.11930897715211
53.02144249512671	84.46969696969697
0.3333333333333333	25.625
73.30202535559678	86.53862341362341
57.73809523809524	62.63736263736264
57.14285714285714	60.24844720496895
57.25714285714286	62.63736263736264
-0.0	-0.0
31.944444444444443	38.888888888888886
3.1754032258064515	12.016945422535214
2.618732945209044	10.040738311597783
13.210817524841914	14.681267806267806
16.729774467204635	27.628249367379805
35.416666666666664	50.30581039755351
45.83333333333333	43.72093023255814
1.320754716981132	22.22222222222222
1.954225352112676	25.0
0.2427561667032855	66.66666666666666
50.0	50.0
50.0	50.0
33.33333333333333	33.33333333333333
33.33333333333333	33.33333333333333
22.50845790198972	26.389654961083536
40.833333333333336	52.43243243243244
2.543103448275862	2.3010056420012037
0.0395569620253164	1.0048744775131582
12.922619447362656	25.40322580645161
17.82608695652174	29.6875
10.0	45.53846153846154
0.5135206045054636	21.23729298097702
0.6887818590821632	26.840599027756003
20.056818181818183	33.39351387495821
20.09302325581396	30.105633802816907
35.71428571428571	42.85714285714285
5.538332635106829	8.992346938775508
-0.0	-0.0
-0.0	0.0871080139372822
15.152272632587591	18.103818103818103
1.0064935064935066	22.14477461883687
0.4201680672268907	0.3009614837571826
20.476190476190474	20.0
0.0518134715025906	-0.0
8.333333333333332	50.0
20.454545454545453	63.43399331031505
11.783407848981618	16.499829758256727
19.09090909090909	11.744639325983616
0.075075075075075	0.0801631996322261
1.5790084755601996	4.377637130801688
1.28520386717108	28.664192949907235
3.197278911564626	30.71428571428571
27.450798059558544	29.545454545454547
27.36572890025576	29.29292929292929
-0.0	-0.0
20.536528720326302	23.33333333333333
5.631659056316591	55.12820512820512
17.90123456790123	42.67676767676768
19.673117660786986	15.102625934292016
26.992691255559485	40.67051191992972
0.0669344042838018	11.134115481941569
-0.0	0.4115226337448559
-0.0	-0.0
16.666666666666664	16.666666666666664
5.61539996010373	18.88888888888889
4.166666666666666	16.791979949874687
17.375886524822697	25.0
-0.0	0.0551876379690949
55.749547305473854	81.94444444444444
70.68965517241381	72.49818445896878
20.90195636130193	39.366502864857935
15.550378567268488	43.87755102040816
21.746031746031747	57.14285714285714
-0.0	-0.0
33.09295950323489	66.37806637806638
5.713630631663419	4.430048594387179
10.717703349282296	28.006316554424128
2.9584929043222448	36.46837033933809
0.3622558395641337	23.24915824915825
1.344228383702068	25.15623669646658
16.571346255225766	36.24338624338625
5.291005291005291	12.222222222222223
4.682835373978556	20.14246946864245
0.1827227134376404	4.436738295499756
2.380952380952381	0.4902707474065742
0.2941176470588235	1.1516155758077875
0.3773584905660377	26.666666666666668
0.4629629629629629	0.1543209876543209
-0.0	-0.0
54.25144116649714	55.58357853439821
54.99999999999999	60.0
0.1718213058419244	2.7777777777777777
41.66666666666666	50.0
0.1881334415516846	22.06477732793522
0.036600970783561	0.697241489572497
0.1097437944129219	0.2403874002247477
66.66666666666666	66.66666666666666
66.66666666666666	66.66666666666666
9.223987982289689	65.0
46.66666666666666	57.14285714285714
18.27188940092166	52.38095238095237
50.0	50.0
51.25786163522013	53.03030303030303
33.33333333333333	33.33333333333333
0.3623188405797101	12.5
2.272727272727273	25.0
27.804487179487182	20.83333333333333
20.8076422058185	30.026402169259317
1.337968815844922	9.694302721088436
16.761904761904763	16.666666666666664
0.7241894747693417	4.619658119658119
3.67003367003367	4.721727074668252
50.0	50.0
50.0	50.0
34.68468468468468	36.27450980392157
50.0	50.0
41.66666666666666	37.5
4.166666666666666	33.33333333333333
33.33333333333333	40.0
40.0	40.0
5.333333333333334	28.0
33.33333333333333	33.33333333333333
33.33333333333333	33.33333333333333
33.33333333333333	33.33333333333333
33.33333333333333	33.33333333333333
33.33333333333333	33.33333333333333
16.666666666666664	16.666666666666664
5.555555555555555	16.820987654320987
20.0	20.113636363636363
20.0	21.106979506979517
61.25093214019389	66.9453734671126
34.17586357401172	27.844982078853047
18.78878878878879	17.02898550724638
37.142857142857146	42.92382063677279
43.52159468438538	34.60808711920647
27.86042240587695	17.46031746031746
25.0	16.852886405959033
14.700683125599232	29.59183673469388
14.491648104190327	19.047619047619047
1.0175922731976543	25.986842105263158
-0.0	17.96875
9.583333333333332	28.75
1.3888888888888888	15.45219638242894
0.8992872917084924	2.15135346001772
51.16606281963705	56.915221396353466
54.43257359924027	56.1950115650172
24.26893273685892	25.997899159663863
-0.0	2.8421900161030598
10.15507046333691	36.083333333333336
-0.0	0.2463054187192118
36.59863945578231	54.37455579246624
40.0	40.0
40.0	40.0
-0.0	0.0253292806484295
16.905807461873636	18.88888888888889
20.284708383153983	36.43892339544513
5.756578947368421	41.66666666666666
43.43283582089552	52.020202020202014
43.43637300360639	46.53508771929825
28.89408957415565	50.8421052631579
40.7993170883129	50.98765432098767
41.66666666666666	39.58333333333333
45.83333333333333	43.46855983772819
50.0	47.76824034334764
50.07941550190598	44.39512701266021
14.285714285714285	28.679224000855225
3.696240010469661	38.01020408163265
0.3753317850033178	13.507326007326007
-0.0	-0.0
16.70224119530416	17.64757264108818
4.203296703296703	6.693180416820815
16.666666666666664	16.99670125390746
-0.0	-0.0
40.01068376068376	40.100401606425706
38.26919050448463	40.09140767824497
0.8547008547008548	11.784511784511784
3.1621269041311697	23.140108683586945
8.114297092791716	14.05561024391006
34.72789115646258	42.96010296010296
42.85714285714285	42.92320396366639
6.072150072150071	27.978687978687976
2.523554733037636	28.527544351073765
1.4400685209570123	9.970481550969357
10.0	20.19346579840819
14.64493430028003	28.57142857142857
14.605171415599166	28.57142857142857
18.20510377325803	28.57142857142857
11.257309941520466	28.142478563875198
0.1461988304093567	12.392181971258982
13.109756097560975	25.0
3.515625	25.0
1.7604973023692234	0.211642225402411
25.0	28.57142857142857
25.12987012987013	28.846153846153843
-0.0	3.1977813705493983
-0.0	5.421462327070008
-0.0	0.1387190821028872
3.670860422323399	21.428571428571427
16.666666666666664	25.045235223160432
25.71428571428571	41.85330948121646
33.33333333333333	41.94069330363358
40.08301404853129	34.4779819189268
21.3946053946054	21.319942611190815
20.137072641686206	20.44418331374853
20.586331620026648	20.85201285201285
20.18534023477381	27.311166634633864
23.22347252471476	27.27272727272727
25.043503480278417	28.10374149659864
4.609406869543934	20.62111801242236
0.0590933016219588	14.62934621888344
16.709401709401707	17.025089605734767
8.382066276803119	19.047619047619047
-0.0	0.28998778998779
34.880866858237546	53.17460317460318
50.0	37.89504211279351
39.58333333333333	40.042096708013766
16.73654786862334	27.77777777777777
0.0181950509461426	20.0
6.192093838068398	48.57142857142857
33.805774278215225	54.99999999999999
5.555555555555555	11.41141141141141
-0.0	-0.0
0.873961653626968	39.58898046398046
16.666666666666664	33.33333333333333
16.666666666666664	33.70250972312993
1.3888888888888888	33.45070422535211
53.62941176470588	60.08620689655171
10.68784423420472	51.86687587123634
1.923907378452833	32.433902940384165
10.507636303090848	63.17277820218997
0.2387726976977578	0.1837409901926031
0.2564688410350145	1.713723207846129
0.9728506787330315	24.375636031863003
2.7479338842975207	11.163781888115844
2.293144208037825	30.000000000000004
40.0	40.14150943396226
20.0	40.715924246465725
20.0	27.97648794650293
0.8585858585858586	0.6524002313475998
0.277417107388289	0.8849552921605324
44.15637860082305	34.98574596135571
40.043103448275865	34.00332728372656
30.026455026455025	37.85680417259364
1.2871148459383752	36.19221411192214
0.1401243111780709	17.499221910986616
4.0625	25.894582470669427
15.27777777777778	41.51785714285714
27.595785440613028	38.75
25.56017556017556	39.77252519264968
50.0	50.0
50.0	50.0
29.83931855674836	39.138330859652
47.38095238095238	41.49092970521541
1.5561982917874868	5.721664100224789
0.709122115939128	5.906761792684121
7.201525374009972	14.285714285714285
-0.0	1.96078431372549
33.42981186685962	33.33333333333333
33.33333333333333	33.33333333333333
0.1631321370309951	4.3478260869565215
0.4694835680751174	50.0
16.25	20.83333333333333
0.364963503649635	-0.0
20.0	2.5
41.66666666666666	83.33333333333333
55.26315789473684	100.0
2.380952380952381	7.6923076923076925
100.0	100.0
100.0	16.666666666666664
50.30487804878049	50.0
50.0	100.0
25.0	33.33333333333333
33.33333333333333	33.33333333333333
0.4273504273504273	33.33333333333333
33.61945636623748	37.5
-0.0	7.142857142857142
100.0	100.0
-0.0	1.877277287849184
0.1945525291828793	0.078003120124805
5.0	25.0
0.0367107195301027	8.563755403000254
1.25	0.1697792869269949
33.33333333333333	4.166666666666666
25.0	50.0
-0.0	-0.0
1.023873224943404	-0.0
4.545454545454546	12.5
16.875	0.3623188405797101
-0.0	0.3472222222222222
-0.0	-0.0
5.0	12.71767979280428
0.0386100386100386	0.5714285714285714
0.0560538116591928	25.0
6.25	25.23696682464455
-0.0	0.2893383212532149
1.282051282051282	33.709981167608284
0.0839630562552476	33.33333333333333
0.303030303030303	33.33333333333333
-0.0	-0.0
-0.0	-0.0
-0.0	-0.0
-0.0	-0.0
-0.0	-0.0
0.6060606060606061	100.0
-0.0	0.2
9.090909090909092	16.666666666666664
-0.0	3.4482758620689653
-0.0	-0.0
-0.0	0.181159420289855
-0.0	1.351351351351351
50.0	100.0
50.0	100.0
-0.0	-0.0
-0.0	0.126742712294043
0.0277777777777777	32.527472527472526
-0.0	26.568745003996803
0.2475247524752475	1.9375573921028468
100.0	100.0
32.5	55.55555555555556
58.33333333333333	45.0
100.0	100.0
53.125	53.2258064516129
-0.0	5.0
0.3596631916599839	25.27322404371585
-0.0	100.0
10.0	25.0
33.727188727188725	66.78861788617886
-0.0	0.8928571428571428
-0.0	0.2710027100271002
0.1295336787564767	50.66666666666667
0.6944444444444444	2.745341614906832
-0.0	-0.0
1.8954996186117468	1.3888888888888888
16.666666666666664	50.0
-0.0	-0.0
0.3333053400784906	26.87943262411348
10.279569480843636	23.515117077094505
25.25884649599684	50.882352941176464
23.50634371395617	34.021348184244104
25.13262599469496	33.522405859368504
66.66666666666666	66.66666666666666
14.389054232804233	23.07644110275689
-0.0	0.1543209876543209
33.33333333333333	50.0
0.1718869365928189	20.292333383938058
10.054006828484146	20.16186711838886
43.214790984725205	43.0672268907563
1.128314707741999	6.203875960231984
30.32619149937586	27.16141001855287
-0.0	-0.0
-0.0	-0.0
-0.0	67.47311827956989
17.939560439560438	51.48275862068966
8.042846966741429	16.03530607375837
0.2759145616288473	20.83660130718954
31.25	50.0
10.64516129032258	40.0
66.66666666666666	66.66666666666666
77.94117647058823	91.66666666666666
33.33333333333333	34.92063492063492
50.0	50.227272727272734
20.60606060606061	28.899231365912136
8.333333333333332	12.5
42.32804232804233	66.8004280363831
22.354497354497354	50.15723270440251
5.753968253968254	33.39536807278742
1.0447440320536767	2.4559624438202867
1.5995919881305638	4.166666666666666
13.077417338149486	12.871557515770036
50.403225806451616	50.4566210045662
78.0612244897959	95.71428571428572
15.126990458291118	27.13299270185498
7.873261867334266	17.736254233133288
12.659585830788757	26.030219780219777
33.33333333333333	0.0551876379690949
-0.0	0.259299849051922
75.0	75.0
1.8933608531131747	28.56856616652729
40.066079295154175	43.62301101591188
52.77777777777778	55.35714285714285
50.30612244897959	75.0
25.0	25.0
33.33333333333333	22.80583613916948
25.551470588235293	25.31898188723342
6.706769572235674	16.666666666666664
100.0	100.0
11.379310344827587	28.021978021978025
40.84957764782327	46.48750699235503
2.63223356899712	15.224358974358973
22.666666666666668	20.5
-0.0	-0.0
23.744277305428383	40.51881333446241
4.413778897207967	20.04246284501062
15.816096034076606	25.625
1.5990627020038783	15.651885902656282
20.83333333333333	19.23076923076923
20.0	22.25324209840339
2.857142857142857	20.46175373134328
0.073604489170784	3.4615384615384617
0.062421972534332	1.1904761904761905
-0.0	0.2475247524752475
-0.0	-0.0
45.09175059483067	53.1181917211329
20.0	21.553480475382
-0.0	0.4385964912280701
12.017316017316016	61.131592421915
0.0319284802043422	0.8771929824561403
53.03030303030303	66.66666666666666
55.55555555555555	66.66666666666666
19.350961538461537	42.85714285714285
35.99495742352885	75.0
5.035310734463276	24.04142204004263
0.1174688602781224	10.120533999231656
2.9536679536679538	23.0360495881876
76.24242424242424	100.0
0.8554649301486938	20.304232804232804
-0.0	15.404714857519233
0.4260437684308551	14.416666666666666
0.625	25.724637681159415
8.502968617472433	25.0
50.0	50.0
50.103305785123965	53.94736842105263
0.5291005291005291	33.33333333333333
25.0	25.26881720430108
25.0	100.0
7.185122569737954	28.699743370402047
25.0	25.0
0.1044932079414838	11.11111111111111
0.0240384615384615	-0.0
28.629500580720084	28.57142857142857
41.81992337164751	50.595238095238095
100.0	100.0
-0.0	0.0233100233100233
13.350155279503106	18.311218885881456
0.5376344086021505	0.3875968992248062
0.1683501683501683	0.9255021612001016
15.32820675439987	44.64285714285714
22.146160962072152	52.42424242424243
26.342997598525592	70.27777777777777
2.296430813379966	21.59117069537545
25.27751862518422	56.66666666666666
2.380952380952381	34.02777777777778
3.6513885914185766	15.56895485466914
14.381472232587358	21.8678955453149
6.8121212121212125	10.117059395971266
0.4445115405260332	25.40719213081247
20.08438818565401	26.666666666666668
0.5592426069426657	1.914740875769336
11.555555555555555	24.46609829556657
24.73409625281573	32.15367965367966
14.814814814814811	24.124774124774124
85.23809523809523	93.05555555555556
34.840764393178766	53.104034473897485
67.05577172503241	67.91666666666666
20.0	21.616541353383457
17.308406627256435	17.58273686588194
14.015151515151514	5.014124293785311
0.9259259259259258	22.15320910973085
25.073206442166917	12.5
16.701461377870565	23.33333333333333
0.6306748186339372	7.533212560386472
0.88844064757686	15.11797511797512
16.193020784128485	14.023330851327872
14.71452299387522	69.06152647975078
30.810434535181496	36.3095238095238
21.8053569383429	18.58149081070995
29.89583333333333	29.898963148433484
100.0	70.0
3.8461538461538463	25.95238095238096
79.28571428571428	64.61538461538461
20.71477153485192	27.156133579742047
6.3108272506082725	0.8397102187598947
100.0	29.166666666666664
60.80000000000001	61.66666666666667
5.056455571919489	17.857142857142854
4.298884760674955	50.38819875776398
50.5586592178771	53.703703703703695
0.8200944322378325	50.62500000000001
22.581416045883053	30.60939060939061
2.2222222222222223	48.69584536769607
23.937838608497287	40.63021988553904
67.32026143790848	100.0
-0.0	-0.0
3.1176746366619783	100.0
14.188261215232886	13.67719501593741
11.11111111111111	11.11111111111111
0.0915750915750915	26.564027370478986
13.225451796880366	21.43200185479597
26.72741836593422	50.204918032786885
25.04788022887884	28.50905880546599
0.0473036896877956	32.467532467532465
75.28571428571429	76.58730158730158
-0.0	-0.0
-0.0	-0.0
51.36363636363637	70.22058823529412
5.07654946835433	16.488157599341463
100.0	100.0
29.42114093959731	88.75
70.0	50.0
-0.0	-0.0
19.16604419545596	42.1051842627185
16.276332765580076	50.63492063492063
19.61152882205513	51.25786163522013
51.00615774351327	80.20833333333334
0.1851851851851852	1.111111111111111
-0.0	-0.0
48.03113553113553	69.16666666666667
13.114285714285714	41.80952380952381
-0.0	-0.0
-0.0	0.0336360578540195
4.545454545454546	16.666666666666664
4.545454545454546	50.0
33.33333333333333	33.33333333333333
5.555555555555555	33.33333333333333
-0.0	-0.0
0.0568828213879408	0.0596302921884317
-0.0	-0.0
0.3643607403389511	0.824524854226557
0.1368938347306597	0.1221001221001221
11.790891101235928	35.89743589743589
62.68832391713748	54.16666666666666
100.0	100.0
46.23855936136637	42.85714285714285
41.87743950039032	81.11111111111111
33.82838283828383	66.95319961795606
44.99999999999999	55.373831775700936
-0.0	-0.0
55.77876984126985	33.33333333333333
50.0	50.0
2.5	8.333333333333334
-0.0	0.6753812636165577
0.1162790697674418	25.0
38.586956521739125	13.785140562248992
1.6282051282051284	6.521739130434782
-0.0	-0.0
12.5	0.7142857142857143
0.0816993464052287	-0.0
66.66666666666666	69.10569105691057
67.5	80.95238095238095
35.48387096774193	66.66666666666666
-0.0	-0.0
-0.0	-0.0
-0.0	-0.0
66.66666666666666	66.66666666666666
25.0	50.35545023696682
23.696816096114727	24.89510478894537
0.4766520042744601	37.29053575643144
15.625	26.111111111111114
1.5362511052166226	12.5
2.4347826086956523	2.927413633709962
-0.0	-0.0
0.5208333333333333	1.7913053811456334
62.143751235259245	52.14787430683919
34.21052631578947	33.33333333333333
-0.0	0.1152073732718894
16.666666666666664	47.5
0.0889679715302491	25.0
50.37453183520599	-0.0
6.25	8.333333333333332
35.238095238095234	41.66666666666666
-0.0	0.0836120401337792
0.540982107931024	0.3727856152191944
20.0	20.0
23.658008658008654	52.40968182144653
1.1904761904761905	3.333333333333333
91.66666666666666	91.66666666666666
0.2150537634408602	17.777777777777775
2.0385932150638038	55.55555555555555
0.0374953130858642	0.5004498425551057
66.66666666666666	66.66666666666666
50.33783783783783	68.74999999999999
2.282863476305629	3.125
18.571428571428573	28.08641975308642
3.3216783216783217	13.266447954019478
-0.0	0.0418060200668896
16.74509001636661	35.32051282051282
9.656258221520652	47.23381049761418
1.0283420887828931	25.227368260155146
-0.0	0.6097560975609756
-0.0	-0.0
-0.0	-0.0
35.0	41.66666666666666
-0.0	0.1234567901234567
10.802291346646186	33.71369244975193
100.0	100.0
-0.0	-0.0
-0.0	-0.0
0.0580046403712296	5.555555555555555
-0.0	-0.0
4.484112952397791	6.944444444444445
20.0	20.0
33.33333333333333	33.65853658536585
0.9077319031547152	1.7999064983637212
33.40556157457566	42.85714285714285
75.0	100.0
25.0	25.0
-0.0	-0.0
-0.0	0.0799302468355367
100.0	100.0
59.09090909090909	100.0
38.095238095238095	69.84126984126983
80.55555555555556	100.0
62.49275362318841	52.47955702773521
-0.0	-0.0
90.28571428571428	60.331950207468886
100.0	60.298507462686565
6.419431686199979	78.75
100.0	100.0
37.97044000569744	39.35185185185185
66.66666666666666	20.634920634920636
75.0	95.0
64.12296564195299	100.0
75.35723484055823	74.10183433673367
11.559139784946236	4.034090909090909
35.82063241555774	84.10256410256409
-0.0	-0.0
-0.0	-0.0
2.415819502636223	-0.0
-0.0	-0.0
0.038925652004671	0.8168161306905808
0.015181417944436	3.2477230748488406
-0.0	-0.0
-0.0	-0.0
-0.0	-0.0
-0.0	0.2001582646743937
0.3058103975535168	-0.0
0.1567398119122257	0.4854368932038834
1.570224136066115	27.841017880109465
0.212671133802982	24.830059680251164
2.1427791427791427	5.714285714285714
6.19007012884136	30.000000000000004
17.11111111111111	24.33884837554562
0.0618457392846056	14.550395256916996
4.9844566693434045	51.70996238957404
38.85708129405609	50.91864910790144
84.82587064676616	97.6190476190476
36.0519863376062	45.04464543125674
0.5286865813181602	0.0448028673835125
15.625	50.77319587628865
12.5	25.0
0.3571428571428571	0.0657894736842105
0.4115226337448559	0.7503511495527463
58.29088224437061	72.30320699708454
76.30864197530865	87.14285714285714
40.12170385395537	60.32388663967612
0.2063972712401239	20.09009009009009
10.262508809020437	83.33333333333333
0.1290322580645161	0.1111111111111111
20.588235294117645	50.0
16.83937823834197	44.44444444444444
-0.0	0.0657894736842105
20.97347712037307	30.549201418805804
15.668897059037224	6.474436712127714
13.062302318281532	27.01714092319276
8.734939759036143	40.47619047619048
8.644859813084112	35.0
35.28543422406305	39.65201927885
55.71865888762309	43.71700595586632
0.8680020544427323	5.364923747276689
0.1076789764762851	11.458333333333332
17.02788487751684	43.333333333333336
1.859351988217968	19.91010962055595
2.886149383611313	15.046975270563998
54.41176470588235	60.71428571428572
12.026515151515149	47.91666666666666
0.09009009009009	0.1089324618736383
29.69041078051559	37.985995246977154
0.2012072434607645	1.020408163265306
-0.0	2.083333333333333
3.571428571428571	26.959049544994944
33.48873348873349	35.30214424951267
0.1034169351001034	-0.0
0.8191981327574548	3.759814877079172
0.1356217648661366	21.36918382913806
0.173742468824436	33.33333333333333
12.692307692307692	12.9008594578222
2.380952380952381	33.33333333333333
-0.0	0.0942801634795942
30.0	50.0
23.121765601217657	60.277777777777786
6.550068587105623	13.56997688947548
19.758777187997584	60.35714285714284
20.851788182155257	39.06153370439084
68.15920398009949	91.66666666666666
3.620273531777957	55.55555555555555
48.43258891645988	66.66666666666666
60.41666666666667	75.0
40.0	33.771289537712896
0.6756756756756757	8.49780701754386
9.946236559139784	25.0
31.25	25.191570881226056
5.618212197159565	17.385557505401707
0.8160173160173159	4.128681775740599
33.655046707678295	46.88888888888889
36.86919831223629	41.25541125541125
26.72413793103448	41.66666666666666
0.0369685767097966	0.9523809523809524
-0.0	-0.0
-0.0	-0.0
-0.0	-0.0
33.33333333333333	33.33333333333333
0.3833699497957418	19.56913272374619
20.10989010989011	24.660633484162894
0.8569545154911009	42.51805985552115
15.668456720385942	30.13468013468013
100.0	100.0
64.28571428571428	100.0
72.10884353741496	71.86588921282797
100.0	100.0
75.0	83.33333333333333
100.0	100.0
50.0	50.0
69.3232276833563	88.34586466165413
14.354561101549052	15.475056553343691
0.2133944121201128	1.205714947530034
0.1876607553810748	3.3057036492324663
2.180727512015132	18.117794486215537
20.545218920670184	22.36383442265795
80.0	70.0
1.087049482315086	16.767045144783445
0.1041666666666666	18.29644744414796
0.0319590923617769	0.160513643659711
15.025356722989326	21.479713603818613
4.263942931258106	33.33333333333333
1.0202696149742994	2.9897119341563787
85.92436974789915	86.80124223602483
0.2357406852462291	14.380648591174904
0.1671158358592616	1.967133668164596
100.0	100.0
25.115473441108545	30.0
5.782312925170068	37.142857142857146
1.0869565217391304	25.0
17.99931775541532	33.46560846560847
4.373696846558913	25.210084033613445
7.57716584936502	15.144273630429431
7.484974100899159	20.660499279984293
21.006944444444446	44.01041666666667
9.843906861019631	75.47619047619048
18.16950173114557	31.421957671957674
0.0346020761245674	-0.0
0.2487562189054726	0.4166666666666667
-0.0	-0.0
0.6172839506172839	0.7092198581560284
26.47058823529412	50.18844221105528
3.617021276595744	20.34188034188034
0.5555555555555556	1.2321898458309788
4.116194769914208	45.60305874174488
12.967289719626168	29.166666666666668
36.311431623931625	50.31097407986413
42.85714285714285	56.36856368563687
36.66666666666667	51.11111111111111
0.4369602763385147	0.2298850574712643
0.3571428571428571	0.2666666666666667
0.1937984496124031	-0.0
-0.0	11.666666666666666
0.0934579439252336	22.028571428571425
0.0236127508854781	5.795355334381001
40.71428571428571	60.0
-0.0	0.1424501424501424
0.9215808220727086	9.474653338844838
0.1686382199690184	3.870519444110698
0.0380517503805175	-0.0
0.7955408297093945	12.391688770999115
-0.0	-0.0
-0.0	0.029585798816568
100.0	100.0
29.761904761904763	100.0
1.1601307189542485	65.0
0.1926782273603082	22.22222222222222
0.7780432481230353	39.14646996838778
57.49999999999999	44.31818181818181
55.12820512820512	54.44444444444444
34.6875	59.63521257836991
52.31481481481482	47.522986585486585
1.705991546196911	39.74247685185184
0.1410437235543018	-0.0
29.85474006116208	57.1978021978022
1.3573397947481791	25.555555555555557
0.7288513810252939	18.214483139856277
1.2392597488433577	6.308273965754281
0.0476190476190476	35.08771929824561
22.22222222222222	100.0
1.1904761904761905	40.37990196078432
-0.0	-0.0
100.0	100.0
86.25	100.0
50.0	100.0
100.0	100.0
-0.0	0.3322259136212624
14.285714285714285	16.483516483516482
14.285714285714285	14.857142857142858
13.18181818181818	21.31777360066834
14.431956481035682	20.234375
6.666666666666667	100.0
0.4672897196261681	-0.0
14.418243796672924	34.98212367561973
0.2836721897406637	28.613445378151265
100.0	100.0
6.25	14.583333333333332
11.333333333333332	36.47284791339271
-0.0	-0.0
26.69491525423729	100.0
51.58730158730158	83.33333333333333
6.696428571428571	26.10479797979798
57.16666666666666	60.73005557371689
3.1746031746031744	3.6744505494505497
58.33333333333333	100.0
-0.0	0.1082251082251082
100.0	6.666666666666667
2.7777777777777777	100.0
2.564102564102564	20.0
8.99224845608042	13.626219863814992
12.486502045173795	22.44457054451677
12.18729913200706	25.234948766849
11.587301587301589	57.14285714285714
26.639344262295083	6.921140939597316
50.37037037037037	100.0
20.53277697145622	68.0
6.666666666666667	20.099502487562194
-0.0	-0.0
50.0	51.35135135135135
-0.0	-0.0
4.0	16.666666666666664
5.0	25.0
53.44827586206896	100.0
100.0	100.0
17.777777777777775	55.88235294117647
33.33333333333333	100.0
3.8461538461538463	2.083333333333333
2.941176470588235	100.0
7.924528301886792	11.322081575246132
68.84057971014492	67.94871794871794
86.66666666666667	68.88888888888889
80.55555555555556	74.35897435897436
2.380952380952381	0.2873563218390804
0.2782671924378443	3.333333333333333
-0.0	7.526485364788117
100.0	80.95238095238095
-0.0	14.285714285714285
-0.0	-0.0
-0.0	0.9009009009009008
68.93939393939394	100.0
44.75603621730382	57.14285714285714
24.836716955361027	42.95882053889172
33.33333333333333	37.25490196078432
52.56410256410257	52.85714285714286
100.0	100.0
4.304304304304304	53.928170594837255
4.06028660846648	9.475806451612904
16.945218198700093	25.628930817610065
2.8002699055330638	50.40983606557376
0.5866406419431793	50.0
-0.0	11.904761904761903
16.666666666666664	33.66297073219459
3.462828770799785	75.75757575757575
46.80517082179132	100.0
16.666666666666664	33.33333333333333
-0.0	-0.0
-0.0	7.420249653259361
7.142857142857142	15.126050420168069
28.093537414965983	54.4325239977414
26.58466359979565	52.91666666666666
-0.0	2.1739130434782608
-0.0	5.555555555555555
100.0	58.33333333333333
1.130845898287759	0.6206265372661925
19.55430077169208	78.17391304347825
2.380952380952381	2.7777777777777777
13.563829787234042	53.44827586206896
100.0	100.0
16.666666666666664	50.0
100.0	100.0
5.154798761609907	20.91954022988505
51.85185185185185	61.11111111111112
52.56410256410257	31.666666666666664
100.0	100.0
33.33333333333333	83.33333333333333
-0.0	0.2923976608187134
0.0515463917525773	0.3676470588235294
0.2718973803878108	2.279019514344121
51.20481927710844	7.531962201222901
0.8655032610611669	0.6166934794266418
-0.0	33.47222222222222
-0.0	1.4292635658914727
10.0	45.93073593073593
5.088336549010706	5.411255411255411
10.94847775175644	7.212475633528265
1.7075514261043676	44.04761904761904
3.525775278151856	39.46700507614213
6.25	50.0
-0.0	-0.0
1.7857142857142856	27.837058399423213
64.28571428571428	59.09090909090909
3.011253196930946	45.36731634182909
37.21444274075852	51.49393090569562
44.51867881376469	56.29122861265719
5.555555555555555	55.55555555555555
16.666666666666664	66.66666666666666
-0.0	-0.0
8.333333333333332	8.030303030303031
19.74765258215962	59.8621877691645
42.69747899159664	60.64625850340135
-0.0	0.4878048780487805
100.0	100.0
100.0	50.0
12.5	25.0
50.0	60.0
50.45871559633027	83.33333333333333
75.0	81.66666666666667
100.0	100.0
1.818181818181818	2.1739130434782608
4.405901116427432	83.33333333333333
51.20481927710844	64.28571428571428
2.272727272727273	26.55895691609977
0.6944444444444444	100.0
50.17182130584192	50.0
33.581164807930605	34.13654618473896
69.01737967914438	75.0
38.888888888888886	69.84126984126983
8.333333333333332	25.0
100.0	100.0
-0.0	-0.0
100.0	100.0
100.0	100.0
75.0	100.0
100.0	100.0
100.0	53.2258064516129
33.33333333333333	33.51158645276292
34.02777777777778	50.0
4.166666666666666	25.0
10.0	26.04282655246253
10.0	22.5
10.454545454545457	21.182033096926716
-0.0	-0.0
0.1292163868850985	0.3703703703703703
0.1182033096926714	0.8779149519890259
-0.0	0.4048582995951417
1.4587199676576252	53.47840755735493
9.068627450980392	20.83333333333333
40.20066889632107	60.53691275167785
21.205357142857142	31.349206349206348
61.80735930735931	45.592243581689495
87.49999999999997	75.0
-0.0	-0.0
-0.0	-0.0
24.166666666666668	36.11111111111111
0.0643500643500643	0.0202265372168284
4.463192036042884	5.634806801686597
50.33670033670033	51.40845070422535
28.96143476117039	23.73302436294562
10.0	4.545454545454546
47.02723790687633	64.93108837737994
69.2517006802721	71.42857142857143
0.0170473917490623	0.20703933747412
25.0	25.066137566137563
34.07129800232825	61.83862433862435
0.3558615226912682	50.13812154696132
46.66437816799666	65.87878787878788
31.227594539907344	48.47866741692042
0.3113397450234846	6.375
25.0	25.0
28.771695594125497	59.78835978835979
24.169667867146856	43.79300994496193
2.1530054644808745	0.1052631578947368
1.020408163265306	4.0366300366300365
0.352112676056338	4.371428571428571
17.3311133653832	16.80911680911681
27.774816471138863	52.63558975502769
-0.0	-0.0
2.08159068798696	28.70465520033656
1.0065321826022076	18.27024115681078
0.6713435752450927	18.350228895683443
1.4901232657945611	15.49152436667458
18.923668792926744	19.11465748297409
5.461746682757377	16.08974987930544
7.667976146237016	19.47117700444193
41.11466834841965	18.848484848484848
0.0334001336005344	0.2083333333333333
66.66666666666666	67.35632183908045
4.871794871794871	12.967175219602405
0.0830564784053156	2.083333333333333
0.3007635966962755	92.66666666666666
16.666666666666664	16.718587746625126
-0.0	1.5151515151515151
-0.0	-0.0
-0.0	-0.0
-0.0	-0.0
0.392156862745098	0.037792894935752
42.49999999999999	61.40350877192984
25.943396226415093	35.0
31.468258448107168	37.657636848921314
-0.0	6.894977168949771
0.177865795537623	3.412877473099618
0.6669141301658006	25.462962962962965
26.04822261072261	77.56410256410257
0.2315208156329651	5.895691609977324
-0.0	-0.0
0.2421163153204495	16.912209592621963
8.721436738842407	29.85347147560206
0.1418038693940906	11.11103695865014
0.5102040816326531	0.8333333333333334
43.13725490196078	71.25
-0.0	14.285714285714285
-0.0	7.632850241545894
20.242328228598254	10.32258064516129
24.812542603953645	22.488888888888887
2.4652338811630847	29.02700810826576
39.46779798876072	38.61319165347298
45.72339196872779	47.93233082706767
0.7518796992481203	31.927967320637475
0.8403361344537815	42.85714285714285
-0.0	-0.0
20.0	20.677966101694917
25.462962962962965	25.310559006211182
5.921855921855921	33.33333333333333
1.6290726817042605	25.568181818181817
9.263253888918117	37.5
18.810034305317323	21.476076693754788
35.00996782469534	39.188968789383935
25.38865907802616	32.81517426247608
18.71078349714032	19.28973149492017
10.03563698852291	43.295573661139706
8.148559631870903	21.76982032431074
1.0009246417013409	18.821917808219176
0.1801801801801801	12.138568129330253
6.25	25.0
-0.0	3.809523809523809
-0.0	51.704545454545446
0.0374251497005988	4.612856506238859
0.127713920817369	100.0
15.428571428571429	20.0
32.61538461538462	28.714285714285708
25.0	40.42907801418439
25.052798310454065	32.33317886932345
25.0	20.449438202247197
26.666666666666668	20.93219569755832
52.0	80.0
-0.0	-0.0
60.0	60.0
50.0	50.30120481927711
-0.0	-0.0
-0.0	0.1381215469613259
-0.0	-0.0
0.4310344827586206	50.0
-0.0	-0.0
43.79100678733031	43.4000071245369
27.30683373844048	29.241848686293125
6.25	12.650602409638552
33.33333333333333	33.33333333333333
11.11111111111111	33.33333333333333
16.666666666666664	33.33333333333333
66.66666666666666	83.33333333333333
54.54545454545454	75.0
0.3165698256862352	25.151975683890576
0.5360009172208209	0.4629629629629629
2.2770398481973437	3.2922240802675584
0.6804507036081485	78.14285714285714
-0.0	76.0
16.666666666666664	50.0
33.38945005611672	36.651234567901234
-0.0	-0.0
-0.0	-0.0
25.614493412085416	50.32188841201717
25.0	29.90953221535746
2.4769992922859165	20.0
0.2597402597402597	20.0
0.8333333333333334	34.715932482503085
1.3888888888888888	28.669280396524396
20.0	20.069686411149824
0.5883247187595013	40.76923076923077
66.66666666666666	91.66666666666666
-0.0	11.21475953565506
22.495446265938067	36.45833333333333
19.878852490792788	79.22077922077922
4.055944055944057	2.364488348530901
20.373831775700936	20.205128205128204
-0.0	-0.0
0.0865800865800865	1.3497366830700162


==> fig/ap_instre_siglip_resize_large.dat <==
pretrained	ours
32.24302289447271	7.8507774168429
91.36466506493201	94.39609883174865
94.79383815923578	96.41534853971632
91.43126881938912	91.18500562652528
93.04891161816968	96.48299579804647
82.84747323148201	86.04588030216966
83.16671017292869	88.5999095524323
77.65064140941995	82.3651509932336
77.31754600300353	85.90775282008286
83.48774927128233	85.60255484895445
89.99046558735661	95.44413023462396
12.12365114152831	23.902643037341658
91.48444942351898	92.64687947752171
24.899375212690007	61.86500500482525
67.81558530565863	82.81125610597972
76.8383177995973	94.0780282264873
73.01605874495026	75.75171467548624
61.14301271195869	83.78220495742538
22.12336710465517	58.4915828466748
69.66175302058821	95.94143051561468
41.05251382101224	57.82914660852537
52.35988526912283	55.03014448957195
54.588098709556945	61.30723043781917
40.1861977230185	31.0211703991585
68.36800849969835	56.868906550204954
91.59277823400632	94.16194666851956
74.31701617574123	91.21778534154971
77.19430451677309	89.10822636191173
85.30789476059427	72.9655124096601
65.89714117299678	90.1429357554082
86.92032297228047	93.49143448702661
96.19941738076022	98.64587711587414
94.69204663474524	97.16318225579865
89.6298966743948	97.10121541391355
93.57180633460038	95.62356289448444
99.82892200178176	99.89629509943325
97.76472639506106	96.81291715266997
98.59958798506352	98.10922085531192
98.61190139893824	98.445187801159
97.31051964732622	98.3535102377164
90.94345970544624	96.5333549041836
80.57998186257913	87.68806182460786
86.50247327689836	96.32183373677267
94.44529405182324	95.59895968856375
96.12269059898397	98.26006079932044
46.972892900091104	80.1529394874323
77.64424002702087	96.04129689696164
87.63116163213394	98.46934317607639
89.60856036487242	94.07937205744219
40.52579666440537	65.41558378988515
89.88517529659426	94.81472650855049
73.04569474443069	93.63714900736161
86.05778003669671	95.0844736631096
63.34610552854747	96.42291783107537
66.66007480961915	96.79694419364631
50.95105455329566	66.14238986169775
56.595857464166635	76.19395517208213
71.99446983799568	78.67461579713782
70.43012725050245	86.18424574212825
73.02785923289044	70.78384669596383
79.45580920862973	91.00874091015736
73.13071929274454	70.87796039574926
78.66047231864289	90.48471127644406
73.44369864235527	84.9515294840118
76.2200342368553	87.39860915445038
39.38117589074154	69.76837185696719
57.01131767076464	67.863170702289
50.47980752948861	50.03769130060676
56.46520667700117	76.38839912926672
52.1253889252992	59.85598816835254
75.70092236057803	90.08363477644149
65.71575389973287	90.02873117911217
74.81174328678456	93.0293134582234
74.37719258820624	89.83557832476632
30.44601191495233	90.9698516092555
42.93303170535454	71.40858814545085
13.585457890107069	4.27594840369267
51.363560168978616	67.69735660175563
42.478389318277635	41.357013836749005
56.847537757525835	64.77851927663025
93.94660206118002	97.5952879413331
97.75980514242012	96.99987059513984
34.254298608907376	96.10971035419745
44.6759087284956	88.23160199089278
89.46333756007643	97.38112877194176
52.63651943774907	59.230932944027046
26.767889352315986	35.63555017280824
55.74768592990621	59.49388644857858
42.80578553090264	48.63600373290267
41.13214099556143	57.17355480069796
88.9777106592944	94.97968361713973
10.24897358717319	15.6694249172456
90.78342463270876	97.02118537637561
89.32064079815963	93.69985844448868
80.17880657883548	95.33945132501425
84.5280737657064	92.69163275278868
76.8578918578498	84.44903187253388
83.3974075853209	87.66250264457258
62.581024810349064	77.88043782043923
65.05865315469278	81.35557164663669
50.60520258250488	79.41964540299267
86.74505843916828	88.74756120317234
83.93254797502298	85.38992485363951
60.890724085796556	76.3310557599046
35.59436241744257	88.8324334985438
67.31887822206276	92.40332435137447
71.48783999202863	92.1257486748392
78.71357386005545	94.6918076289548
82.71511966944598	87.4868272696211
61.80916747791739	66.54777606241646
54.10841987441004	35.317580919859196
44.94495478516168	32.10177624092941
54.64953828432123	66.23584811439763
50.055992940016026	69.27815283142354
54.512389783028446	78.44983407938065
81.98563986293627	92.92353773044256
87.40805857213309	91.4231336539775
90.3862511330032	95.06800513529909
69.39863664451853	93.68201296203212
94.1455093185653	95.65425813621397
84.93802409071809	95.81840688968329
87.55601343201508	95.7186469538872
32.27966710989728	40.64582556855742
79.06374895610342	89.4230459819741
86.7340426355711	95.03394304842152
19.57091711867188	41.212362573260094
72.2249662835814	69.92132712154682
55.85557905359136	59.28397890591114
66.69433094242846	69.88738039708076
60.44178864459504	57.2382954402885
94.59440841604412	93.92630162548447
93.99636308803755	93.7333911606606
89.2919230597822	87.68069000623171
93.36475301974629	89.81636406435439
92.35649599157908	93.92813751136649
60.27984074380222	83.28106350965511
91.1098146874202	94.73939816863034
83.09705059747189	90.84886897776843
85.45581792459738	94.37081710871811
89.75633207587157	94.3002877473729
96.85012374537189	95.57984766142505
97.01850848857656	96.60746276449697
94.81200445585226	96.61777539374215
96.64429267371966	96.21426270167944
97.28493085179912	97.30673144919052
48.584841309506075	53.03990286657526
79.91514702416856	95.04905467408076
94.91374371910828	94.77821059293268
95.11585631858999	95.33057180556338
77.45545948471113	80.72623989114865
92.36988057459506	95.29624147359907
88.15834527559312	97.40088046364951
95.4888323562096	98.02666033291828
92.710257927541	97.15297043421567
97.13763018382801	98.13530688252742
88.56013190508222	99.71599153316896
95.69293558767828	99.90293033741227
99.89449099438296	99.9486372703922
96.52862473760841	99.97042477704824
99.37796715701984	99.81875660468178
91.51419664932897	96.5419513352586
93.53118447524936	98.59017765097292
79.1732886401946	92.51898422818114
83.60101263462086	83.503595099194
90.4657022078109	82.19161229748863
95.19414935158076	91.75241293794134
93.21243674734451	90.93044723879794
90.79212869117208	87.41678845357366
96.99114252109914	95.6734351724182
84.38859469116127	86.61185896511017
99.97450508887856	100.0
100.0	100.0
99.96229260935142	100.0
99.99057315233786	100.0
100.0	100.0
89.95561479269848	95.94249719064786
89.9642035906523	95.56034110126592
89.84004897446053	95.78658451289668
93.58277108025996	91.87917685488266
96.12849119930772	89.50377683762115
100.0	100.0
99.9341470575462	100.0
100.0	100.0
99.48406618679628	100.0
99.76007563422948	100.0
82.18296527770589	88.33371554503408
74.83570078475302	85.69536938027109
98.44864384359758	97.963902803935
95.940653669212	96.05552720756916
98.27392344670008	96.34303983631892
32.13128376507354	37.20734198574656
81.89190157039185	79.76384895725582
55.174541938273414	68.2609145933714
81.17213182952018	87.88451185543347
86.56367737694065	87.97809572828461
96.32086781777176	98.47787487886548
90.7381133020722	96.62554012508504
98.42478984268817	98.85677468112884
91.78631126265103	97.37307483714093
93.81480554759136	98.38546036289067
83.87672340326203	91.66889877441801
91.58275330848268	91.53200392907101
91.18842270571625	91.0358387760398
81.78976819462672	84.84093928552747
66.91438419337356	86.77452974826187
98.24598036220102	98.49380784502242
99.48017998600601	99.4308377639347
98.70625820309627	99.90732609118956
99.51609734343265	99.8392104430325
98.87684686782808	98.88826230625884
94.56311774149671	97.2091971083382
84.32726766669418	97.31710364213788
85.23987995378377	98.0532835500492
86.32049676188885	96.91942763389034
74.23602146992694	97.15574421213702
54.90028801823041	71.66613557827034
59.80941479399575	78.53453946046784
56.12802375290625	72.94169692049984
53.066989298286906	67.79312349386144
57.42751116371279	70.07622733073204
93.0479249250204	93.98499888043388
74.89674249912879	81.59586102398949
66.90736530847225	81.9518691996436
95.07002485366154	94.46301748801812
51.43478325837682	75.94186321525181
89.52246978625021	99.98388829215897
91.37375916224048	99.2134613900471
95.81903674108972	99.94097393015248
98.16218136761232	99.9863780449496
95.33661744980635	99.9972444199504
56.6802477051143	86.72070650414236
93.92985363812868	96.56110912042179
90.60532530670457	93.64142813124113
81.2746674476906	89.84967518634575
67.28610152426594	89.9047272173532
67.73903064847195	82.17584438573844
66.19183841493683	67.23190624788448
63.82372252414636	70.91479342416199
75.07642912456379	81.82209322416342
64.71324435321732	76.17923068857544
70.5302907175979	93.4296963035338
61.76058045402885	93.36755937692712
77.78869412274145	89.51184248346102
1.79537036740679	23.47317142822909
85.80019291604538	91.41594775450318
94.61949694143982	97.79393152850004
84.82157056040431	84.80731615543073
95.94360225686604	97.9647143669777
96.21346506375204	98.29189345760425
87.76464196611464	97.71724766940756
94.97935587086201	99.99772157666897
95.98247765614732	99.76569908983096
95.97518967900895	99.95635522891052
98.80410367430473	100.0
95.79374548880381	100.0
53.32377746710863	88.72641737048329
39.32905507463262	85.57076596857884
82.16943327599677	96.34217596896715
86.58807326330736	93.13554072564122
84.53262659626489	90.61224259105471
95.480863317058	99.86750899865689
95.96909554012416	99.74857676163484
97.67288409403768	99.95430214267928
97.24631506635887	99.96040348517502
95.8812052563368	99.84999363146224
75.95441366367552	98.70655939988345
91.6642295286864	99.64141425485782
86.40476669071721	99.6492355417954
92.97407027802264	98.96865056702306
94.22744036934196	99.58525544416253
100.0	100.0
100.0	100.0
100.0	100.0
100.0	100.0
100.0	100.0
88.51926911794214	86.74511959767602
84.40999289496996	80.30022431000738
89.32034787000548	81.85891733086336
93.63212593673713	89.8889007507803
85.52835137584873	84.73760718273694
97.27948715049968	97.2253957140323
98.39359388694436	97.5759195049727
97.80016954613929	97.61701482169308
96.00114143252998	95.93884586807843
97.99901683066608	97.51229110135145
96.53800730406053	96.66124258396907
96.12640336018616	98.2722664607862
97.63856918931168	98.4718699104511
93.98423683192472	97.6982847063447
97.58607394651337	97.78117197199728
97.84924037192	99.96404539014436
90.5284861831238	99.89359837238247
96.5154885913949	99.73610523275237
63.26312405146186	99.48272241925024
90.79277476753056	99.87004411814891
75.83909809593776	85.90146602216019
72.53297208379593	81.77148922823238
69.15586741848732	84.90748651265247
68.28951139302357	83.03559799316194
64.46574211862371	86.61149820015831
66.85001898411228	77.30083831889368
71.17881346453026	83.5034677063429
77.30692062524366	79.94074322020845
84.52245587335389	89.97269106777918
70.04438993344372	82.57621837899904
65.39315020250315	97.62303170750111
66.85109220558095	96.93823043403174
71.11778653982643	95.07516586438663
76.91064827717442	97.28640177015728
79.26482630698511	97.07787846415115
88.89847890531611	97.91511565341968
97.48572377812584	98.19346928585324
90.81068680454872	98.7320130568819
95.2937670854753	98.15071775485788
85.26981349580261	95.76812914924537
78.87889979268154	96.02962624295024
77.24115039111891	94.2355729266433
76.63926142962171	94.1968984961702
80.48395416681399	94.00602129300678
77.7636470104946	95.56402049088264
73.3594546747671	96.72063421625884
92.13316057175528	98.73859570899856
80.66903096312295	96.79444696095184
76.86483324451012	98.7907583896688
90.45907026847833	96.09868891240576
53.79166932564922	78.37580261818675
65.67562888933482	67.55867031295644
34.594161865245745	64.9897769758098
56.09643461584499	80.4057217785519
69.64286801768336	72.84390648910856
74.2585549752159	92.32729454288068
79.43487282769902	91.89993578071945
46.95548121782085	89.13082471678801
95.06004963988468	93.30557663367344
90.8075749428954	93.7146881374068
84.11044456386554	94.6612092824946
70.24415664860607	96.61443048422528
45.6029953487255	78.20596282477054
63.615303623645545	91.18813653201005
79.00320371538764	91.33719195943173
74.86858484020966	87.45500744571561
77.75429584813592	62.26455304858208
74.50539590972465	74.82076161029323
69.73353414535309	84.89354648639119
84.94355810850611	83.4088439897477
98.09228002666536	98.46657680006128
95.47048260525965	97.45768855675851
83.90660439611915	98.77391842896076
96.80455234329588	98.55936282315729
96.14086755958188	96.93205363330998
89.6883335681569	89.67941955304633
92.5194490908572	89.64160082728078
80.49017467207146	87.10791402598724
83.36362756720241	88.92044242826087
88.41088459897371	84.88551236628085
68.31811325607701	87.94316975747503
82.154694134226	91.01288386869052
84.81430108371222	90.92768026741727
81.39962460990672	91.70510096558948
94.76494451680244	94.7635197022268
79.81436649647861	87.04547647719376
87.28942520173891	93.96641203836585
78.50555609657614	90.37785319555384
69.84153568507561	89.5251697198352
75.93424795124389	89.90627365874305
84.79409808806673	87.70519604726503
71.02678001201248	90.24163160205319
74.35731301295557	86.66602818199102
80.52756143740814	91.57852088804745
69.47060893880791	76.8372757735299
95.31000188465988	96.245178364588
94.64763260336431	94.94463981120704
91.49696326491424	96.50981966479873
86.50485959083458	68.05270912463675
63.12060589473073	32.91257643968084
69.80806137104952	93.97924416215596
84.4117649314335	94.98609272777489
65.08810698194274	93.02739189787222
68.44026037209315	92.91067772013172
82.10537495118531	92.96945432776013
83.16509992161407	86.71548270842658
84.90884250801865	92.81989133629833
70.64948274802492	92.65286099031948
58.395740657177996	86.2534854568089
91.7488226570329	96.53086517848978
88.93507476586457	98.59426764981002
87.29088891581556	97.86611765924283
68.32918057404576	71.77144395210405
96.20336379687056	99.02289735996507
79.56902047056276	95.41296420074956
94.96951348858855	98.27416829872013
96.3039382187708	98.52863919090751
96.93312981854379	98.57459074128698
96.80223189772268	98.80537629498501
95.6171169975879	99.02968296602891
66.11833995812738	52.12681519993885
64.49195798324007	50.78387893926914
74.92331433770752	53.88299561608635
34.24732083339621	37.54998729093014
70.47575022991396	47.93159309311104
89.42762818151888	94.61431261736053
89.15614288468888	91.34630824589163
90.22206635416222	95.65032838941553
65.60781278176253	94.87072348860504
80.81501608849206	87.26906933656838
87.75269659652109	79.12669933159758
76.88226531712485	86.85497916609243
49.93001008202397	76.9427190279168
63.68012541852824	81.80527025489229
94.98899078390835	89.16706163533918
94.51520035807413	94.99282376977763
93.6727122832986	94.59228582662676
93.1895894275621	92.9670482358111
94.95947726466709	94.47681720717578
94.61168018937329	94.8702377933958
95.25864265787753	97.9505643874916
94.90903887830848	94.8135417958056
94.80250340600752	96.78189050901037
82.19831081442614	89.4877621300445
97.79895033591676	98.38625643284188
98.26189810374964	99.04013813156668
96.78822388394495	99.66019977776872
98.84073199080599	99.56330431677797
97.48596707528252	99.81885709798024
97.08548921286818	98.69005261553936
87.68716104497568	97.08684573577702
96.23486951105295	97.91256953509871
93.16518947372896	97.5348559362325
96.59455541290896	97.7374791986077
89.028456175818	94.80455289740031
90.84233247678341	90.6562071757678
92.59395302344576	95.05425160866032
93.57946426233504	95.62828388366864
91.52988894084282	92.02659444482676
91.86466528596928	93.63474955766794
83.70084353519994	89.6412823116066
63.286432309043995	79.31099347979298
76.3345446478976	84.00234757024104
77.01843522664068	83.57698358377968
79.02051579948258	80.89379382172561
87.70115489668495	97.35706156636343
92.9826895094736	97.03515809375259
91.44779089807417	95.08827397208104
95.54492956725414	96.9658964043694
89.0769973101289	94.28359784566163
75.30353084493476	86.55655776058076
71.51352489550213	86.2035933400295
46.48503186898636	82.7641714383574
59.7664752247068	63.09489374483217
79.92989842986478	90.57857436706938
88.7272410212378	87.68010971607951
47.4223169694552	63.43125564418921
51.922844151202355	65.27899559027273
82.08111783238228	85.69515751592841
64.38837387202514	76.90685049274947
81.51144332736122	91.00409576476571
77.16809673704655	95.2727249828251
65.31275706188221	89.64178023536132
70.8622398663699	88.18035996271142
54.222861387749056	89.83575283017448
99.14342770009624	99.67100520081547
99.27800397617747	99.63846993938704
99.11301229142823	99.32716939846128
97.85846632977785	99.54370312000196
97.716410717054	99.34071242584456
86.28928672512238	98.66408704037138
90.49113567986684	95.79061694226648
86.1915795298344	95.90181805900528
90.32558206250953	98.56908637389188
91.02326901811836	97.42472236814308
95.99786851378084	96.12169798597311
92.63783139254862	92.75128289015912
88.1441973434382	91.22786451659827
90.94815948937021	93.90938757769958
89.7307081886343	92.96018214487466
82.69919357962716	94.56798448487356
84.79000684086064	96.68097841535742
31.35234109498087	93.37284687252561
45.47757185278766	97.24431341126424
86.80546027923819	98.12432642884697
62.117185861758315	95.61820492101283
87.54668392062116	96.38801061506487
73.4918498174609	97.91203425097268
79.3845590821674	92.88095968767745
97.50944243103136	99.15355123435876
90.20340323403472	90.94028568604608
76.34551072818141	93.61029155608094
69.71603359061424	85.7558864969007
82.67782395409613	87.60654040856272
86.5519518740419	96.54099771386451
98.36198993809752	98.74930847015484
96.37335581588036	97.86460511948204
93.69174738759972	96.11815275632088
85.46658945848571	96.58498425754512
78.786591246702	95.87046831025724
62.00724988179084	61.460631748621566
68.07621443634754	63.63935523596813
71.91488410358804	73.07256842559244
79.8441115284967	75.3728725278229
75.0019724202738	72.02163242868063
80.027964341041	89.21595384166987
67.45460270820794	83.88818315917706
39.53785101154507	56.56728012865481
72.8234655821524	73.25318408795268
87.70380869475683	79.40320189963141
99.39744067254593	99.95041520500462
97.74906522641054	99.80661478001905
98.88910012245968	99.83263662135508
99.99008084114466	99.96538044604137
99.96992367179047	99.98490970975494
82.89471822735331	90.6476323410508
97.21962445821742	97.7600033360375
73.62909868830769	96.1327453957886
96.66989116307478	98.14323561209144
89.06947040923413	94.32879056484416
87.33614578180205	94.63417379516282
79.88103831629157	88.78484500430304
80.82079669246389	94.31266616081653
62.031780777291225	74.55333401546407
77.59766233255124	97.7795004031664
99.81967213114754	100.0
99.97087378640775	100.0
100.0	100.0
99.511770331492	99.93457943925233
99.7611215538847	100.0
72.56844929908229	79.53048434803016
61.13274957736684	84.99977258889074
70.21526807254665	73.14111931916601
76.1245156456406	79.636245643681
77.1232202266979	78.97641782349855
75.44878157197375	84.23955221270735
53.84178071111759	63.07014916276677
64.1154357844264	63.22765277261183
50.19175807647899	68.19955379987617
59.43859166462696	66.60006546481151
98.46064776782728	99.94418435033248
95.37158765351388	99.16988335465165
56.449435649639035	87.22107465935082
96.20079764269983	98.75102333166849
99.50896443891733	100.0
34.861958652134575	58.03321466037493
80.09188474937086	90.10289514357171
57.950539930784274	71.68219015987125
54.589652372208185	77.9612984612698
69.76388825344488	46.717246511995306
84.1443569239969	96.79766437300952
95.54548726321241	96.677507327753
97.74030108518113	97.75880327462708
96.79074404250514	97.28014518068025
93.46022634851344	96.3161881895808
90.06675555738343	89.52433809238659
87.88149835380811	90.18330135738715
83.85830074668455	83.07370534619645
87.18878536969622	90.31923419565035
80.54613823811898	78.09675540378569
96.24620866715897	95.8112804594207
94.75416175344293	94.74503367198814
98.55166746625176	99.39145525188684
98.30445973959284	99.35651542352768
98.73826822805044	99.36624063142293
95.07254319642436	97.02583628915916
96.40833666383112	98.3944759306656
96.4737234247866	97.32974344285678
96.7170091921728	97.71862157619796
95.99633073723156	96.81802901819276
93.21926161985627	96.34021876011236
85.83357040722387	88.48296769707294
84.54624108595573	92.52496049701911
87.01054008930838	91.7064762083992
82.59492103114678	76.31938237798393
90.89875210704434	86.3545997436087
78.91201286445938	77.64120060576884
88.56960026334511	90.18772059846734
89.10368843812961	92.68631828882448
82.74547558658301	64.77000873372988
81.7184145154807	84.4235914085732
84.55775238140691	86.90820771014253
81.61867648115681	82.47823138508134
75.92515642803794	75.15240862270598
81.02373727518791	78.11203221326014
95.03436934649405	98.41061881890072
94.61122468369993	96.6436077157228
95.29439352578785	96.0669330686422
91.00856485000672	94.0354479649731
93.21175278413176	96.48287694112068
96.89920772267212	95.3212825924628
97.8585271478696	96.32221251972997
98.3985969123462	97.47993911222906
86.10281675677719	89.8675067415147
97.88295016179588	99.38721094931195
76.69528322715037	82.84267369016275
73.8681507544004	85.24876642267179
48.955834181189026	51.049794142631065
60.06664926092976	72.15277317886479
64.36490999337212	77.48177163120558
67.14906039653012	83.82878895081085
73.66438424639985	95.5723396264334
84.91122852413318	92.0013167414891
74.0713412092676	72.41375650206022
69.37614149325458	88.75991980638561
93.65046419295552	95.68382871097252
91.8752491629508	93.88001973858525
88.02921265158392	95.30143027283252
88.77339775984248	94.61792754467612
94.06292036862608	94.36758109544208
79.59245906300735	91.63676295289133
88.60082851378021	94.73684711315978
42.82671879336143	44.23507947579523
81.46854605215272	86.78801850723065
77.38296857845751	67.21316865872792
87.86713784198476	93.57742278089589
75.9600734797462	81.92583176340838
89.50714738003659	92.18345971792739
91.95457496308175	93.47571967304373
89.87204749338854	95.66453653416588
79.18512411110854	80.38806477145877
77.77516202391391	76.11231166647268
79.80622536967333	89.26919564516174
69.36614008256102	77.79376449520001
74.56146652644762	75.2152427390349
82.93782718226122	94.36986717954404
92.91212768825748	94.56424440244527
1.45111410916681	0.62429886106606
81.068174757111	96.28865010597887
78.96389253417999	90.90087049507257
42.628838440196894	73.43060009488207
72.27869190657887	72.41132847626004
60.71770212097819	60.11150467780971
75.7012444681564	85.58262629806612
64.8935281619157	70.8304819958759
96.92341844387704	96.79958725736604
98.31614691368144	98.2509378076853
94.75544704352292	95.91453537923928
92.39832556354132	95.83962920317188
92.13019762759302	95.16199228598124
94.79989796017344	93.53333578920092
93.96312196396957	93.15410113927412
97.54436194173049	96.16400815885649
94.28633048175136	90.68780799740108
97.40665150410231	96.15598131951032
98.38874119308187	94.24216913632912
78.10605046688042	69.0180974795362
98.17543845794891	96.35322660103448
95.30894009114944	85.58604078164814
74.87548381101547	84.97937236035598
75.3427412629046	90.65166926966471
57.10113803599963	61.64535082554373
26.65601885045716	46.80341475492201
38.970772793372674	38.59128773574201
50.62233192602016	85.8770205082019
85.32519372490572	92.1227852680875
72.50227771354142	76.07949142688285
77.95239220524095	89.25254369398829
79.75983394430668	85.71822074057818
78.6347106205391	88.90194135803424
97.7083001149358	98.57351458371014
96.6074981761291	98.57961900168796
97.73229503356328	98.54112225487852
96.28067478160888	98.55402647357332
97.00455368960095	98.43621349810014
100.0	100.0
99.99084249084248	100.0
96.61361883455922	99.93936243936244
99.98185776487662	100.0
100.0	100.0
98.32916072804038	99.57516667034729
97.06346352229409	99.2755700771728
97.64748506261796	98.09876307426173
98.79343585299388	99.94174709148598
98.25726967449823	99.96022571687578
19.31127825792692	65.64447909129233
69.67602607543166	73.3895529009439
68.24716491617211	84.9061700450046
24.869079396619252	24.36250300372795
65.36097185023553	65.7381760001458
92.10579862565892	94.27590638970476
87.44524351955589	91.34227599696139
79.93568896133036	95.40341357584417
87.2266498083731	86.63235903225166
93.09325927594166	96.45688942061147
42.87801881562398	52.36160698464658
22.30340340719955	55.923561754248574
85.82507241653683	93.15781680521717
27.145867997372942	55.596437298215626
69.58440699831272	70.41630716945235
94.77257784371426	96.97380730640592
97.4521822330216	99.25187806543741
97.6432373487248	98.3304363238258
93.44809618629316	95.86339565921524
96.84481639026086	97.54241270883082
99.81635051607064	100.0
99.90110054754531	100.0
99.81323926125752	100.0
100.0	100.0
99.94789866628912	100.0
68.5506661735576	92.04655300487164
99.76295250714452	99.98217773783418
99.7811666223796	99.98584725582297
100.0	100.0
99.61377574475848	99.95031645152676
97.54036040230284	98.70982700481532
98.76124000447412	99.38527812057224
69.3927320195003	98.69851305424774
67.41547859987593	95.24450397493037
98.92740931960871	98.77075682402993
97.40151731248842	98.81485674067312
97.21352107029264	99.54412696283175
98.04310064215794	98.92476721719127
95.09590759494274	98.44853530188972
98.06066207998015	99.97172034558439
77.96012424483465	90.95449777970927
75.44595812547308	94.02890828092416
78.60012507931336	92.83650615720505
66.63723409781656	83.89534019463134
61.48761994659036	87.09897350219036
85.59520761954568	93.61081974809649
89.57666138216595	97.65708608724948
91.35950479737468	97.4062855448269
88.24767918346058	94.94227628410452
90.26293216636014	97.30155413198294
84.7044621703758	92.81429712154213
64.70431559302601	80.81617104337255
79.11697588734022	87.25122594249464
93.04078120359593	95.46191106097403
41.40683112466247	51.859806749929696
85.54710829180962	95.38188788015064
85.40357937931144	93.1825580041203
77.75430496070013	90.63270857804748
85.42080264062095	95.01983025280015
94.31561765157655	97.3696871354727
72.87012440488614	86.5838636727723
54.135250716889175	83.07460499250591
62.07866993984907	79.57392268678497
95.98917479445281	97.04673234538704
84.9696577548315	97.94794029551824
69.78858610121436	76.71231878935883
26.21329058973606	23.7393362329923
70.24064384927016	77.39028885331737
65.68363162024168	68.31845359646826
69.23238710223048	80.41260111782178
53.63282679866367	74.31628995386586
59.596665148014736	76.23286121350861
24.688961780160103	38.585773869517645
70.56547576332257	84.24511945761436
72.69799415542478	68.79449495050379
90.75842128412263	94.72882810053063
97.40166427233844	98.3271447498085
97.84462027938676	98.91552197815402
89.15363098800863	94.92240119283488
96.9241520157132	97.56217320483174
98.97707052851692	99.58908563425368
98.42108178830092	99.33053800324907
97.9594394831796	99.57772057089936
97.77110567858188	99.41391617157252
99.1290802366154	99.3690942767708
99.40225563909776	100.0
99.87967914438504	100.0
99.46738699444883	100.0
99.90090090090092	100.0
99.87719298245614	100.0
88.69588547228805	96.37808584683913
91.35368194610687	95.24670157235377
83.22105317831414	91.18997955736657
88.9238948874733	91.17841282636208
81.96336376146698	89.79351162136761
95.01321971929896	95.54278116840588
93.95010961509504	92.71653508156264
87.63346736206219	94.16750367979147
95.25160455130832	97.8735671642794
91.1943580094741	95.3956926550762
93.82709484708468	96.30624956624028
96.2073502606	99.05414447805651
95.23622796878608	96.51481412253138
94.51595523670838	96.99674579801224
92.90132290494107	96.19703239617643
97.84914771543984	98.84021787595239
97.0665863863363	98.64232960698212
97.53144641057591	99.9946328896522
98.16522021233678	99.39029582056146
97.1831351912461	99.82738081137148
59.16508230913566	76.12577181167835
39.67357433728899	37.09775869438482
64.01854320370478	60.59714970159031
15.54799229780457	42.93385764163818
26.84802995894381	38.19749699010017
98.29612729712409	98.43684748459441
99.7869787417338	99.17549851145789
99.37548695654867	99.59388932034247
99.17888454666176	99.46194232006688
96.41033066022379	99.19676189573148
94.13236659413772	97.77954869626217
92.93974003951917	97.02492310805975
94.3861409548732	97.46162809488897
93.41010335270532	97.82094052283584
94.30105163250018	99.37752214121993
97.31696965777196	98.67426733138838
97.3544986119786	99.17308837283612
96.96978876135506	97.63700814093343
96.55923376703453	97.86623990019254
96.63080179248033	97.4745659469092
93.59032701419441	96.64334598824934
6.0275820788926895	69.66648329224428
97.60549466219378	97.87156532880228
93.53614057711368	95.35205997986992
95.58959527559207	97.13343619922324
66.85040446439716	90.4488798259129
93.37334212518755	92.13542261989468
79.00384312108865	92.4101962923008
75.77881638128517	90.89370568109693
77.66560486738426	86.76568461413639
46.83109162401934	82.53735950427358
59.45480627088651	64.7725371562329
50.01955452604538	51.71028098692327
68.28071058161257	75.1568058753589
63.25249656974403	68.61192432256571
59.72718834009515	55.31313595446951
69.05576147745592	65.48498744905183
59.97218043078851	61.176056919433776
81.74619365666022	84.84548803175524
78.57634093798512	73.51957463427824
72.32557333244188	79.86395106947836
81.0122776336651	83.45807442455252
90.70886086447112	93.29553816676018
89.69835085814478	87.09857005762369
90.71082622110292	88.74780073389442
99.21188336915321	99.5205577955622
99.77835810151619	99.18517702081812
99.18968101049026	99.92756965138828
99.24104104104104	99.46082061478384
99.4059644059644	99.60329525997635
3.78548247608812	23.893930466014858
94.33077379784383	93.1317561255112
90.7335111209724	94.48641383340022
90.26800944445544	89.04096089278913
80.68536151704005	93.71733186954889
85.86895789511836	88.43643854991112
81.64399974311443	91.97185720673731
88.72671529097197	91.11411193377712
84.22695063362802	88.85005730903059
72.26176185081879	79.38683801431638
48.45261172688487	63.86376876168964
64.36222567280664	88.51508738689003
53.935863776427674	68.93708503834019
47.58439759609121	66.42169422818351
62.70866400835525	77.91202034439239
92.875020709512	97.95383156040106
72.72827661298611	85.96019770225901
65.05037726085267	60.28940618570897
90.8976564626933	97.11186075319932
95.35771125890764	98.36698447512956
96.93274458373861	99.76846246973365
94.52356735571594	95.7869750482802
95.66514206541108	97.5339195071364
95.7264770870638	97.55090056717528
96.17402828972547	97.3710305972914
96.55540050519116	97.72084234229426
91.1449685876634	98.62329950208216
95.18803970249112	96.91172849400384
96.23541486572584	98.02760987599832
96.8704872979691	99.0092560710648
62.27229724954444	79.30381230587456
63.466971764551076	84.02341833071951
42.35006598449327	54.107024110174976
19.827963714280152	37.30347837237391
17.63013041618427	56.90613743115254
87.16741968675797	90.14509408811742
80.93418528554669	94.26193639315657
80.82254285012114	93.39775948837593
70.09771066264638	85.69240671780734
89.2434405021661	78.61464533191057
70.27137618662483	82.65025507822781
88.81731478371722	92.84329540691984
79.87542781742852	96.49025283554977
97.14006497042928	93.19289001196584
94.1805190197202	93.60139332779104
99.51676298003585	100.0
99.08250697754171	99.6903422230334
92.8954201380178	96.57028862339668
99.40976771591802	99.94520762396773
99.50447716683031	100.0
80.85553615015569	97.95491270999064
98.85253208304674	99.69213233313486
97.64733339117154	98.91518801594043
92.69882021755691	98.57651134159417
97.89118988650384	99.28001943888434
51.73248003886148	54.65895093160017
56.944874709765514	71.77745216801132
64.08667286035336	65.04763136168359
68.78622076902568	59.70557944072215
75.38426797160376	20.67412681885131
93.22124085171608	99.39796468927892
98.56846230471746	99.29247302369224
97.70221906425296	99.15629825813488
98.8065253312015	99.35078954306574
97.4547059898706	99.74811578127571
92.6998419866382	96.91936425820195
92.48414902335442	94.1152622398479
91.0094656681198	92.76352676293128
89.40400441678416	91.28320054760192
85.51633673950707	86.80215894446613
73.05667817077388	88.72344780709687
87.84684336942536	96.2405348432998
91.24372366943551	95.18479217727524
67.31569486192163	93.05897265706818
79.2863223813404	92.07903580179392
95.47584567909192	98.49130448967516
93.24779708632795	97.61607665987984
80.17476456671679	92.5769025186937
89.93858039700697	96.56232585860434
90.48208102449894	96.08940590634192
89.76736492365195	91.35564706939483
93.52232295002861	94.79883707436107
90.95037162206624	94.6159455963537
93.06849433405178	95.29645264983057
77.91080799636966	90.73460412266796
90.55627044588005	95.77066230825392
89.94434790434613	96.90056648412956
86.53772402283147	96.16118138771802
87.7543423507148	77.20226862139299
94.00702876865459	94.7506761908356
99.8664453577962	99.1889026049387
99.8970736339182	99.87179487179489
80.93958279136466	97.71885071808688
99.94582762502884	99.88413455703176
99.39412148375611	98.70921275373122
59.706623607533416	72.00622046767363
61.47636158960358	83.00579670606471
58.66177812801018	68.74000159902744
11.66271381578482	11.25162004026123
52.49668335298783	57.87288482308409
87.19078307658938	82.12616673181003
56.58810365313999	65.49599736557778
77.6149534290293	80.95016394103345
72.70207096839113	67.08683479525699
64.39902013546076	62.43936458037543
90.75442629712484	97.68508452978116
72.17602431501263	90.84319016378835
59.58549263427412	77.49229766786883
86.5473558893582	98.24644322403748
74.70310680986132	92.57214252736182
82.76883385977783	92.71475502223197
82.81668902464816	88.79469402846829
82.06428379603197	73.57458955578406
84.97259705936901	87.86919730416432
80.74795465840332	81.31018279794675
98.83245778249852	99.02318037893656
96.65161929506057	97.46779752309942
99.43460000898352	99.80489897942728
99.07622580229028	99.35733467294392
96.94589849009645	98.54157239818439
35.83783741436742	73.23986831068582
95.61966868553736	97.51178789996507
94.9288469269476	97.28637442287707
95.63420155100408	98.37419280183735
89.75936565431648	95.84435002385544
100.0	100.0
100.0	100.0
99.86080385762553	100.0
100.0	100.0
100.0	100.0
99.07114010562287	98.22578149075937
100.0	99.92931782934538
99.9036516042008	99.83316625020572
95.40423008913916	96.6879124233026
99.93783192752264	99.6505887044805
91.87244276088539	98.58815935127728
99.10327326403268	99.38887963478852
98.81451573310271	99.5649933414394
95.44402467769491	99.13985215351526
96.41771002880229	98.48334969855146
96.91628611290336	96.082362690378
93.97490260120279	98.06735356923052
85.57940055890101	88.46888209690228
96.18298026449642	96.67751466595635
96.27300305077394	95.41502402769656
97.25646197511165	99.96008810625567
96.56431956693032	100.0
95.64609092205852	99.93207690177388
89.59425495850955	99.28525791182989
95.119342632333	99.0057943008427
97.0399734128172	97.63819201634654
93.56735348553744	96.81934243024308
91.68826243882718	95.66533170414952
93.9432385998222	95.86581516988464
95.38147796827464	96.0394426025294
76.35252382228056	83.25512053051902
57.05784951361919	56.75138969088399
71.4643870918581	76.34479810862419
47.776288308307166	67.2359087600025
56.97499397825779	76.01293565510306
39.45800474019305	61.51111649460665
9.13314326636472	14.187844622933449
78.8304796684213	92.11478135047643
75.6845970264007	82.33455110766093
33.34390151434497	75.62664605783104
34.8079878087678	81.79839308816318
17.95780523266987	49.697242067190054
78.88450454967463	89.57409313412678
64.9287936379691	90.01883104244615
51.124736022361695	77.33117545384425
91.46250462340602	90.37178629936365
53.65527921553556	69.93979429502559
91.33109689375388	90.71178419758373
90.06433338351835	94.13354542177763
31.01012420771232	22.52927603901291
53.03215725129415	75.12744237410743
93.36483198580218	87.82732658609608
88.19711802162625	86.93771969482863
88.02105034316364	96.10206008916397
63.07641136724249	78.13626978605542
61.01903898212427	61.71678360801821
74.53075592746907	72.28293202883042
74.36585794922951	68.20674958109156
70.17364094362794	70.75776727213987
61.71620188682972	66.39969523435624
85.98263999697555	95.31678950372384
85.56510302180072	87.10495618043204
86.78718914203377	91.45712806185836
87.51442595988762	90.55533419045216
93.80120597173038	94.25166856112453
64.71025459249866	69.28209831433038
86.93207042749968	79.96356822322478
83.1979431795124	96.37800060326967
68.28578852795084	78.45257503709414
81.64001528867075	82.46657446538121
87.05661176666784	90.83211220876434
70.32561691255	81.23352449417422
46.1512730303823	67.0995662547129
67.72955590759918	73.21892330026168
63.38198363184835	77.64760633004161
74.32709657423923	82.44924065470389
62.27650624085188	82.28552519997905
70.01614490935475	84.20659582821779
41.39221145176213	67.26226941541181
44.70053689919206	64.86314266899717
47.63086162685606	53.23800984487986
48.854575706239864	70.51775092607474
56.88823016162796	74.57139848718273
59.89291824925146	75.8467767998878
60.513535229302164	77.92171823794935
72.51421616361156	75.5486111875602
70.28455052372935	73.15835255683795
68.76125352534078	78.20256285661843
65.58703729117438	67.91992635160733
73.33135259876985	75.97434503419943
66.3168139819673	82.27714398153397
94.40782362150863	97.3663544363648
71.59315651644627	77.17356134449747
79.9302514039093	90.64961058640064
22.74131265545132	90.15373761851616
57.42112685871044	86.57384331341399
45.5346538825206	52.25198756394296
67.86287431793798	71.63620781171113
10.073122260302469	42.38437516879774
55.45490461541739	77.96861026305328
79.72830713481426	72.67382221290357
71.6989048607529	68.49798044276388
59.99753306811697	67.46143559683817
82.50244319303323	86.9330339766362
73.8585759179662	70.24936405317654
82.73371794435181	85.25547485661015
78.13260790253833	74.55520355480402
78.36341442716169	79.05125841434683
64.27496494255608	74.06987276832521
82.05691539933585	82.34255980233614
69.0320661000272	81.3402802068789
86.37087661063475	95.90048963182676
82.88023298066594	92.9449680671041
79.2269638727109	94.12919623426528
88.16897861884422	94.40749297565799
92.69714269877448	81.4981016315209
93.177326218218	90.83029342717019
91.32585868678655	93.28094053129982
41.31630523056578	88.5348523341579
69.6229894398285	89.53584882698239
93.80452630848343	90.02961774642242
74.16651982195876	84.18270494851245
88.00314266564885	86.87315433195914
87.47472450274533	92.74912289233403
86.71089782708063	82.84781645649777
97.56449650942898	64.64422008343112
92.88307666825364	88.99061473081133
94.21354464731803	90.74024356926968
84.67874728056924	85.504577916455
94.41026517824889	84.21561393464984
95.59065789305443	97.23352679566077
96.51637475690261	97.35167806950162
97.7810827753128	98.71550096044646
97.4396890217394	97.92598124118665
99.01455328108077	98.85358033242856
91.65883605938848	93.34112691033302
97.26742603618797	99.21581751692527
98.49493757535788	99.80178726451516
98.4062482097196	99.48510143025489
93.28072305406752	99.18026538734573
86.53993774576504	93.5713462741238
72.22368168894833	81.2945508040153
60.6314115315999	86.67598465114233
87.55022608012433	89.89272984345564
80.98795317542063	88.59957087096348
80.55949914251961	92.63911290897796
89.15753784466774	95.13443563812208
91.77083047518025	96.40263046424832
81.80448670170975	95.01873273096336
93.89991394244764	97.59923138986996
88.21578756811923	94.67714304337048
83.39717303789388	92.01774818985467
71.94283768626528	86.91728898345212
86.5337163735859	93.0234984333964
85.77232568620364	89.74190648803177
90.95663309237064	96.41549339920684
89.40659342016096	97.2704932391942
94.55791093707087	97.18704733660543
80.77370190445747	97.14155758710372
78.38310995378637	96.6341163628316
60.58618168429183	82.53160503466123
79.4666477261645	94.90153542318585
78.61642243478745	78.7361130404522
64.34737400942569	66.56148860615167
39.70658254274245	15.12814309615049
82.8237580125152	91.41749398843172
81.20215215904221	91.21068087106994
80.34081843379217	85.79325280996187
77.3268078108701	86.65073149038787
70.06152390363707	83.07227186728328
91.85806329725123	99.25383270339823
76.88892737487204	81.48102354310137
91.20629407540248	98.52923574164464
88.73020766013713	99.06992547046258
89.28554484473446	98.15286204939304
84.14800246306525	98.07913385717008
91.82045699333233	99.28570556575008
98.39954718201997	99.644165633274
96.09442561779508	99.35798982035328
95.16067758534528	99.58122479033896
99.44364609382747	99.85172575695877
99.42651187777766	99.67908446003598
99.93858859935328	99.96280280189987
99.61808309013279	98.85397821095935
99.5137116182009	99.5951003387409
92.34195581321174	97.52335067979516
97.33233393100545	97.68589933972032
95.30132749429131	98.11335351000959
98.401627956533	97.53725288104607
94.99464012472927	97.96132946120002
68.28393900339938	98.8932198923915
74.9416805558025	79.02129215006497
70.71599432536941	78.92394389908598
88.28775005269895	92.54754798582168
68.23767388091542	75.7650656596663
69.01928705760211	92.3460975720528
85.4480679559803	95.58968973739348
65.60620790878362	80.15174205069985
71.46327812650168	93.68860217135749
81.77722555957958	97.58410467108564
74.63612650737443	81.60354533947383
62.98284188137887	73.13305959096725
66.2792170202833	83.28359081867708
64.43850981344184	78.03326811780482
86.93803490388741	85.51301355945398
69.77099445316284	83.49228742075452
60.680965497450444	89.18362953860732
64.35583674605371	78.63322755717925
34.79252556078425	78.1533868749891
74.55119754586875	81.57347606403921
67.6367291040602	68.0487219910138
80.15996394022474	68.06275236821324
78.61208775509881	92.70689104327737
89.2635179792558	98.87691648815188
89.2384602961869	89.12352466362901
98.3720962794808	97.73472634001972
94.90848483489283	94.36936922454532
97.47006559855585	97.13225483985376
82.18128366393162	84.56390029228079
95.71622238502576	92.18955173889304
69.20870255817783	96.85962678673961
84.85547934735119	93.08139756660476
67.62944090551915	66.67708915588538
48.93973703286224	61.47840922183263
93.14367530756284	96.40863639149676
57.20899101658365	79.67601298643906
64.18564656241084	92.24618894208409
75.53241946527586	69.36484620536267
54.1894970504284	60.26217054574536
79.40241058963845	94.06613242242237
81.52906627153817	83.3341784897242
68.36986660885105	73.01629190815744
67.09352235622357	83.28512105938529
77.06050160655454	87.34356405348841
75.08563417133513	84.73305805538163
92.89028875807655	96.12823223072512
92.18511640883496	93.57342526142
88.89393990378174	90.94516833940732
54.937933211425026	72.03031182821185
85.88468937839635	95.07065620714404
74.45079336227623	71.38833496759396
69.5909990159014	69.13488463335786
68.2121249622374	68.69061024282595
61.927595626209595	68.55936312355851
64.68170928803839	70.96936728655915
84.46442659751335	92.51864772293465
79.60593412310327	89.79863429482769
84.33136607403755	89.72432780890266
79.82636276463658	84.25237900511831
67.08553474253276	93.90999784160992
91.67210830061569	95.50629542476472
85.54164974806552	85.62632188768742
94.41567918916802	94.79919985802404
93.57162080101313	89.85057353710405
81.63501734663595	84.94878009022116
95.95868270120336	98.3485932678966
96.22585241323262	97.47896683497068
87.33085634721371	96.72707127168796
92.0159319018792	99.18893064532584
93.87634438317485	98.13102075466614
90.61046591303491	89.88136198150775
85.02690951387291	92.86198439936184
82.7773557556871	84.88404441474877
81.5692960719738	88.8337927308537
75.92277313282284	84.50582185681364
97.62151646610636	98.33619051623
89.72595100323011	94.16910909691451
34.1342250841029	19.64275873607232
92.93163704346594	97.44732998459368
97.79839943139724	98.78582744031323
72.61884707806969	85.79021312668378
64.95846988313087	75.40881534263556
41.84157496587889	56.58191300947261
83.75866092170186	85.89069442465366
69.70860080613281	84.86272462154432
93.85368690291048	99.15484808874
95.90718903009352	99.02173751345936
91.66754861641027	98.64966431730552
96.16779406344513	99.79429754317276
94.19640851535837	99.47038072764032
83.36663681501942	91.18460819000605
72.64470209872516	89.62016675033273
89.06302070604266	89.85806649009757
76.29640453044287	90.23128298310924
84.81383307448094	94.40514698948752
76.3206652606822	90.02289437469524
88.60501936674062	92.71164526466288
64.43455720957874	74.94822143773055
78.11124491869454	84.45424236633473
65.30348293959592	90.47964519680228
99.43218819392415	75.02427269983461
68.5613883986259	68.36416802655158
59.124319304154405	67.32966992352466
78.34852067201282	86.79989185343025
64.16865792923194	67.22871018355961


==> fig/ap_met_siglip_resize_large.dat <==
pretrained	ours
100.0	100.0
33.33333333333333	33.33333333333333
100.0	100.0
100.0	100.0
100.0	100.0
100.0	100.0
100.0	100.0
100.0	100.0
100.0	100.0
100.0	100.0
100.0	100.0
100.0	100.0
100.0	100.0
100.0	100.0
3.44827586206896	100.0
100.0	100.0
100.0	50.0
100.0	100.0
100.0	100.0
33.33333333333333	50.0
100.0	100.0
100.0	100.0
100.0	100.0
33.33333333333333	5.26315789473684
100.0	100.0
100.0	100.0
1.28205128205128	5.26315789473684
100.0	100.0
0.0	100.0
100.0	100.0
100.0	100.0
100.0	100.0
33.33333333333333	50.0
100.0	100.0
100.0	100.0
100.0	100.0
0.0	0.0
0.0	0.0
100.0	100.0
100.0	100.0
50.0	50.0
100.0	100.0
100.0	100.0
25.0	100.0
6.66666666666666	100.0
100.0	100.0
11.11111111111111	50.0
100.0	33.33333333333333
100.0	100.0
100.0	100.0
100.0	100.0
100.0	100.0
100.0	100.0
100.0	100.0
100.0	100.0
50.0	50.0
1.5625	7.69230769230769
100.0	100.0
100.0	100.0
2.94117647058823	10.0
2.32558139534883	0.0
1.26582278481012	100.0
100.0	100.0
100.0	100.0
50.0	100.0
100.0	100.0
25.0	50.0
100.0	100.0
1.29870129870129	2.85714285714285
100.0	100.0
100.0	100.0
100.0	100.0
100.0	100.0
50.0	50.0
50.0	100.0
6.66666666666666	100.0
100.0	100.0
50.0	100.0
33.33333333333333	100.0
100.0	100.0
5.0	10.0
0.0	0.0
100.0	100.0
16.66666666666666	100.0
100.0	100.0
16.66666666666666	16.66666666666666
100.0	100.0
100.0	100.0
5.55555555555555	20.0
100.0	100.0
5.55555555555555	100.0
100.0	100.0
100.0	100.0
50.0	100.0
5.88235294117647	100.0
100.0	100.0
100.0	100.0
100.0	100.0
50.0	100.0
50.0	50.0
100.0	100.0
33.33333333333333	25.0
0.0	0.0
1.5625	0.0
0.0	0.0
100.0	100.0
2.4390243902439	7.14285714285714
100.0	100.0
100.0	100.0
100.0	100.0
100.0	100.0
14.28571428571428	50.0
100.0	100.0
7.69230769230769	5.26315789473684
0.0	1.5625
0.0	100.0
100.0	100.0
1.9607843137254901	0.0
100.0	100.0
50.0	50.0
100.0	100.0
3.125	100.0
50.0	100.0
100.0	100.0
20.0	100.0
3.57142857142857	33.33333333333333
100.0	100.0
100.0	100.0
20.0	50.0
5.88235294117647	5.88235294117647
20.0	50.0
100.0	100.0
100.0	100.0
100.0	100.0
100.0	100.0
100.0	100.0
10.0	1.0869565217391302
100.0	100.0
25.0	100.0
4.54545454545454	25.0
0.0	4.16666666666666
100.0	0.0
0.0	100.0
3.03030303030303	9.09090909090909
10.0	1.8867924528301798
100.0	100.0
9.09090909090909	14.28571428571428
100.0	100.0
100.0	100.0
100.0	100.0
100.0	100.0
2.5	100.0
100.0	100.0
33.33333333333333	100.0
50.0	50.0
0.0	12.5
100.0	100.0
0.0	0.0
100.0	100.0
100.0	100.0
100.0	100.0
7.14285714285714	100.0
50.0	50.0
7.14285714285714	11.11111111111111
7.69230769230769	33.33333333333333
50.0	100.0
100.0	100.0
100.0	100.0
100.0	100.0
0.0	1.4925373134328301
0.0	0.0
100.0	20.0
100.0	100.0
100.0	100.0
20.0	25.0
100.0	100.0
100.0	100.0
100.0	100.0
100.0	100.0
100.0	100.0
100.0	100.0
16.66666666666666	100.0
100.0	100.0
50.0	100.0
100.0	100.0
16.66666666666666	1.29870129870129
0.0	0.0
50.0	100.0
7.69230769230769	100.0
33.33333333333333	50.0
25.0	100.0
33.33333333333333	100.0
100.0	7.69230769230769
16.66666666666666	100.0
0.0	3.33333333333333
100.0	100.0
0.0	0.0
9.09090909090909	3.7037037037037
33.33333333333333	16.66666666666666
0.0	0.0
5.55555555555555	5.26315789473684
50.0	100.0
4.347826086956521	5.26315789473684
100.0	100.0
100.0	2.85714285714285
3.125	100.0
2.85714285714285	3.125
0.0	0.0
7.69230769230769	14.28571428571428
0.0	100.0
100.0	16.66666666666666
2.1276595744680797	9.09090909090909
100.0	100.0
0.0	1.35135135135135
100.0	100.0
100.0	100.0
0.0	0.0
0.0	0.0
0.0	0.0
50.0	100.0
100.0	1.66666666666666
100.0	100.0
100.0	100.0
100.0	100.0
0.0	8.33333333333333
100.0	100.0
100.0	14.28571428571428
100.0	100.0
0.0	0.0
1.23456790123456	0.0
0.0	4.76190476190476
100.0	100.0
0.0	0.0
0.0	3.7037037037037
100.0	100.0
8.33333333333333	14.28571428571428
0.0	1.23456790123456
4.347826086956521	2.08333333333333
0.0	100.0
100.0	100.0
100.0	100.0
14.28571428571428	100.0
2.63157894736842	3.2258064516128995
50.0	50.0
0.0	2.63157894736842
3.44827586206896	100.0
0.0	1.92307692307692
50.0	100.0
11.11111111111111	100.0
4.16666666666666	1.36986301369863
100.0	100.0
1.16279069767441	0.0
100.0	100.0
100.0	100.0
25.0	14.28571428571428
33.33333333333333	100.0
14.28571428571428	20.0
10.0	8.33333333333333
5.26315789473684	25.0
50.0	100.0
100.0	100.0
100.0	100.0
100.0	33.33333333333333
0.0	4.76190476190476
50.0	100.0
100.0	100.0
100.0	50.0
0.0	1.8867924528301798
100.0	20.0
100.0	100.0
0.0	0.0
100.0	100.0
100.0	50.0
100.0	100.0
100.0	100.0
25.0	6.25
0.0	0.0
100.0	100.0
100.0	100.0
3.44827586206896	100.0
100.0	100.0
100.0	100.0
100.0	100.0
0.0	0.0
12.5	33.33333333333333
5.0	50.0
33.33333333333333	7.69230769230769
100.0	100.0
100.0	100.0
100.0	100.0
100.0	100.0
6.66666666666666	33.33333333333333
0.0	100.0
0.0	0.0
100.0	100.0
0.0	0.0
1.33333333333333	5.88235294117647
1.12359550561797	0.0
14.28571428571428	50.0
16.66666666666666	50.0
100.0	100.0
0.0	0.0
16.66666666666666	33.33333333333333
100.0	100.0
0.0	10.0
100.0	33.33333333333333
50.0	100.0
33.33333333333333	25.0
0.0	100.0
50.0	33.33333333333333
100.0	100.0
0.0	0.0
100.0	100.0
100.0	100.0
16.66666666666666	50.0
12.5	100.0
50.0	100.0
0.0	7.69230769230769
100.0	100.0
50.0	100.0
20.0	16.66666666666666
9.09090909090909	100.0
0.0	1.66666666666666
1.5873015873015799	6.25
100.0	100.0
0.0	0.0
0.0	0.0
0.0	0.0
0.0	0.0
3.84615384615384	1.13636363636363
1.28205128205128	1.66666666666666
100.0	100.0
0.0	0.0
100.0	50.0
100.0	100.0
10.0	33.33333333333333
100.0	100.0
12.5	100.0
100.0	100.0
100.0	100.0
100.0	50.0
100.0	100.0
100.0	100.0
33.33333333333333	33.33333333333333
100.0	100.0
0.0	0.0
100.0	100.0
0.0	1.85185185185185
0.0	0.0
3.84615384615384	3.2258064516128995
100.0	100.0
0.0	0.0
0.0	6.66666666666666
50.0	14.28571428571428
4.0	1.36986301369863
16.66666666666666	100.0
0.0	0.0
100.0	100.0
50.0	100.0
11.11111111111111	7.14285714285714
100.0	100.0
100.0	100.0
5.55555555555555	33.33333333333333
50.0	100.0
100.0	100.0
11.11111111111111	100.0
100.0	100.0
33.33333333333333	33.33333333333333
9.09090909090909	33.33333333333333
0.0	0.0
3.33333333333333	16.66666666666666
50.0	33.33333333333333
100.0	100.0
0.0	0.0
100.0	100.0
100.0	100.0
1.8867924528301798	0.0
100.0	100.0
100.0	100.0
50.0	100.0
100.0	100.0
7.14285714285714	50.0
100.0	100.0
100.0	100.0
0.0	0.0
0.0	0.0
1.5873015873015799	10.0
100.0	100.0
100.0	100.0
0.0	0.0
0.0	0.0
20.0	100.0
3.7037037037037	50.0
2.7027027027027	100.0
100.0	12.5
100.0	100.0
33.33333333333333	100.0
100.0	100.0
100.0	100.0
100.0	100.0
100.0	100.0
100.0	100.0
0.0	0.0
25.0	100.0
1.75438596491228	7.69230769230769
14.28571428571428	50.0
100.0	100.0
9.09090909090909	16.66666666666666
50.0	100.0
5.0	50.0
25.0	50.0
4.347826086956521	100.0
100.0	100.0
100.0	100.0
100.0	100.0
100.0	100.0
100.0	100.0
100.0	100.0
100.0	100.0
100.0	100.0
0.0	0.0
100.0	100.0
50.0	100.0
0.0	4.54545454545454
0.0	12.5
100.0	100.0
2.1739130434782603	100.0
100.0	100.0
8.33333333333333	4.16666666666666
100.0	100.0
7.14285714285714	5.0
100.0	20.0
0.0	0.0
100.0	100.0
100.0	100.0
100.0	100.0
100.0	100.0
100.0	100.0
0.0	0.0
0.0	0.0
100.0	100.0
0.0	0.0
0.0	0.0
100.0	100.0
100.0	100.0
0.0	0.0
50.0	100.0
8.33333333333333	33.33333333333333
100.0	100.0
5.0	2.32558139534883
0.0	0.0
0.0	0.0
100.0	100.0
100.0	100.0
100.0	100.0
100.0	100.0
50.0	33.33333333333333
100.0	100.0
2.5	100.0
100.0	100.0
100.0	100.0
0.0	100.0
8.33333333333333	100.0
100.0	100.0
0.0	0.0
100.0	50.0
100.0	100.0
100.0	100.0
100.0	100.0
50.0	100.0
0.0	0.0
100.0	100.0
1.04166666666666	0.0
100.0	100.0
5.88235294117647	50.0
6.25	2.85714285714285
0.0	0.0
33.33333333333333	100.0
100.0	100.0
0.0	3.03030303030303
100.0	100.0
100.0	100.0
0.0	0.0
100.0	100.0
14.28571428571428	33.33333333333333
100.0	100.0
100.0	100.0
3.33333333333333	20.0
0.0	1.66666666666666
100.0	100.0
11.11111111111111	12.5
0.0	0.0
50.0	100.0
50.0	100.0
100.0	100.0
50.0	100.0
100.0	100.0
100.0	100.0
50.0	100.0
100.0	100.0
100.0	100.0
100.0	100.0
100.0	100.0
100.0	100.0
100.0	100.0
100.0	100.0
33.33333333333333	100.0
100.0	100.0
100.0	100.0
100.0	100.0
16.66666666666666	33.33333333333333
50.0	100.0
100.0	100.0
100.0	100.0
100.0	100.0
100.0	100.0
100.0	100.0
100.0	100.0
100.0	100.0
0.0	0.0
25.0	100.0
0.0	0.0
33.33333333333333	100.0
100.0	100.0
100.0	100.0
0.0	0.0
100.0	100.0
100.0	100.0
33.33333333333333	100.0
100.0	100.0
100.0	100.0
100.0	100.0
50.0	100.0
100.0	100.0
100.0	100.0
100.0	100.0
100.0	100.0
100.0	100.0
1.85185185185185	14.28571428571428
100.0	100.0
100.0	100.0
20.0	100.0
100.0	100.0
100.0	100.0
100.0	100.0
100.0	100.0
100.0	100.0
100.0	100.0
100.0	100.0
100.0	100.0
100.0	100.0
0.0	0.0
100.0	100.0
100.0	100.0
100.0	100.0
100.0	100.0
100.0	100.0
4.54545454545454	100.0
100.0	100.0
100.0	100.0
50.0	50.0
100.0	100.0
100.0	100.0
100.0	100.0
0.0	1.09890109890109
4.54545454545454	100.0
100.0	100.0
100.0	100.0
100.0	100.0
100.0	100.0
100.0	100.0
100.0	100.0
1.26582278481012	50.0
100.0	100.0
100.0	100.0
100.0	100.0
100.0	100.0
100.0	100.0
100.0	100.0
7.14285714285714	6.66666666666666
100.0	100.0
100.0	100.0
100.0	100.0
100.0	100.0
0.0	0.0
100.0	100.0
100.0	100.0
100.0	100.0
100.0	100.0
33.33333333333333	25.0
100.0	100.0
25.0	100.0
100.0	100.0
100.0	100.0
100.0	100.0
0.0	0.0
100.0	100.0
100.0	100.0
9.09090909090909	100.0
100.0	100.0
100.0	100.0
33.33333333333333	100.0
100.0	100.0
16.66666666666666	0.0
0.0	1.36986301369863
33.33333333333333	25.0
0.0	14.28571428571428
100.0	100.0
100.0	100.0
100.0	100.0
100.0	100.0
100.0	100.0
100.0	100.0
6.25	100.0
100.0	100.0
100.0	100.0
100.0	100.0
100.0	100.0
100.0	100.0
100.0	100.0
100.0	100.0
100.0	100.0
100.0	100.0
100.0	100.0
100.0	100.0
12.5	100.0
100.0	100.0
100.0	100.0
100.0	100.0
100.0	100.0
100.0	100.0
100.0	100.0
100.0	100.0
100.0	100.0
100.0	100.0
100.0	100.0
100.0	100.0
100.0	100.0
50.0	100.0
100.0	100.0
100.0	100.0
0.0	0.0
50.0	100.0
100.0	100.0
50.0	100.0
100.0	100.0
100.0	100.0
100.0	100.0
25.0	100.0
100.0	100.0
100.0	100.0
100.0	100.0
100.0	100.0
100.0	100.0
100.0	100.0
100.0	100.0
100.0	100.0
0.0	0.0
100.0	100.0
100.0	100.0
100.0	100.0
100.0	100.0
50.0	50.0
100.0	100.0
100.0	100.0
5.88235294117647	100.0
100.0	100.0
100.0	100.0
1.33333333333333	20.0
100.0	100.0
100.0	100.0
50.0	100.0
100.0	100.0
100.0	100.0
100.0	100.0
100.0	100.0
100.0	100.0
0.0	0.0
100.0	100.0
100.0	100.0
100.0	100.0
33.33333333333333	100.0
100.0	100.0
12.5	20.0
50.0	50.0
100.0	6.66666666666666
100.0	100.0
100.0	100.0
100.0	100.0
100.0	100.0
100.0	100.0
100.0	100.0
100.0	100.0
33.33333333333333	50.0
100.0	100.0
100.0	100.0
100.0	100.0
100.0	100.0
100.0	100.0
0.0	11.11111111111111
100.0	100.0
100.0	100.0
100.0	100.0
100.0	100.0
0.0	0.0
100.0	100.0
100.0	100.0
100.0	100.0
100.0	100.0
0.0	0.0
100.0	100.0
100.0	100.0
100.0	100.0
100.0	100.0
50.0	25.0
100.0	100.0
0.0	2.85714285714285
25.0	33.33333333333333
100.0	100.0
100.0	100.0
100.0	100.0
100.0	100.0
100.0	100.0
100.0	100.0
100.0	100.0
50.0	100.0
100.0	100.0
100.0	100.0
100.0	100.0
100.0	100.0
100.0	100.0
100.0	100.0
14.28571428571428	50.0
5.88235294117647	100.0
100.0	100.0
33.33333333333333	100.0
100.0	100.0
0.0	0.0
100.0	100.0
100.0	100.0
100.0	100.0
100.0	100.0
50.0	33.33333333333333
100.0	100.0
100.0	100.0
100.0	100.0
100.0	100.0
100.0	100.0
100.0	100.0
100.0	100.0
16.66666666666666	100.0
100.0	100.0
50.0	100.0
100.0	100.0
50.0	100.0
100.0	50.0
50.0	100.0
0.0	0.0
100.0	100.0
100.0	100.0
100.0	100.0
100.0	100.0
5.26315789473684	6.25
100.0	100.0
100.0	100.0
11.11111111111111	25.0
100.0	100.0
100.0	100.0
100.0	100.0
100.0	100.0
100.0	100.0
100.0	100.0
100.0	100.0
100.0	100.0
100.0	100.0
100.0	100.0
100.0	100.0
100.0	100.0
100.0	100.0
100.0	100.0
100.0	100.0
100.0	100.0
100.0	100.0
100.0	100.0
100.0	100.0
100.0	100.0
100.0	100.0
100.0	100.0
100.0	100.0
100.0	50.0
100.0	100.0
100.0	100.0
100.0	100.0
7.69230769230769	3.7037037037037
5.55555555555555	25.0
100.0	100.0
100.0	100.0
100.0	100.0
100.0	100.0
100.0	100.0
100.0	100.0
0.0	0.0
100.0	50.0
50.0	50.0
100.0	100.0
4.0	0.0
100.0	100.0
100.0	100.0
100.0	100.0
100.0	100.0
14.28571428571428	100.0
100.0	100.0
4.16666666666666	100.0
3.44827586206896	25.0
100.0	0.0
11.11111111111111	100.0
0.0	0.0
33.33333333333333	100.0
50.0	100.0
11.11111111111111	50.0
100.0	100.0
100.0	100.0
100.0	100.0
0.0	7.14285714285714
33.33333333333333	100.0
0.0	0.0
1.8181818181818101	3.44827586206896
0.0	0.0
100.0	100.0
100.0	100.0
100.0	100.0
100.0	100.0
7.14285714285714	100.0
100.0	100.0
100.0	100.0
100.0	100.0
100.0	100.0
100.0	100.0
100.0	100.0
100.0	100.0
100.0	100.0
100.0	100.0
100.0	100.0
100.0	100.0
100.0	100.0
100.0	100.0
0.0	0.0
100.0	100.0
100.0	100.0
0.0	1.72413793103448
100.0	50.0
100.0	100.0
100.0	100.0
100.0	100.0
100.0	100.0
100.0	100.0
100.0	100.0
100.0	100.0
100.0	100.0
16.66666666666666	100.0
100.0	100.0
100.0	100.0
100.0	100.0
100.0	100.0
2.08333333333333	100.0
50.0	100.0
100.0	100.0
100.0	100.0
0.0	0.0
100.0	100.0
100.0	100.0
100.0	100.0
100.0	100.0
100.0	100.0
100.0	100.0
50.0	100.0
33.33333333333333	33.33333333333333
16.66666666666666	9.09090909090909
100.0	100.0
0.0	0.0
100.0	100.0
25.0	100.0
100.0	100.0
4.76190476190476	25.0
100.0	100.0
100.0	100.0
5.55555555555555	100.0
100.0	100.0
50.0	14.28571428571428
100.0	100.0
100.0	100.0
100.0	100.0
100.0	100.0
0.0	0.0
33.33333333333333	20.0
50.0	1.6129032258064497
100.0	100.0
100.0	100.0
100.0	100.0
100.0	50.0
100.0	5.55555555555555
0.0	1.0204081632653
100.0	100.0
100.0	100.0
100.0	100.0
100.0	100.0
100.0	100.0
100.0	100.0
1.75438596491228	4.0
33.33333333333333	0.0
100.0	100.0
100.0	100.0
100.0	50.0
16.66666666666666	33.33333333333333
100.0	100.0
100.0	100.0
100.0	100.0
100.0	100.0
100.0	100.0
100.0	100.0
100.0	100.0
100.0	100.0
25.0	16.66666666666666
100.0	100.0
7.69230769230769	14.28571428571428
100.0	100.0
0.0	0.0
25.0	100.0
100.0	50.0
100.0	100.0
100.0	100.0
100.0	100.0
100.0	100.0
33.33333333333333	20.0
100.0	100.0
100.0	100.0
100.0	100.0
5.55555555555555	4.76190476190476
33.33333333333333	100.0
0.0	1.36986301369863
50.0	100.0
50.0	100.0
33.33333333333333	33.33333333333333
100.0	100.0
14.28571428571428	20.0
100.0	100.0
20.0	50.0
100.0	100.0
100.0	100.0
100.0	100.0
100.0	100.0
100.0	100.0
100.0	100.0
100.0	100.0
100.0	100.0
50.0	3.2258064516128995
100.0	100.0
100.0	100.0
100.0	100.0
100.0	100.0
100.0	50.0
100.0	100.0
14.28571428571428	33.33333333333333
100.0	100.0
100.0	100.0
100.0	100.0
100.0	100.0
100.0	100.0
33.33333333333333	25.0
8.33333333333333	100.0
100.0	100.0
100.0	50.0
100.0	50.0
100.0	50.0
100.0	50.0
100.0	50.0
100.0	50.0
1.47058823529411	0.0
100.0	100.0
100.0	100.0
100.0	100.0
100.0	100.0
100.0	100.0
100.0	100.0
100.0	100.0
12.5	100.0
1.66666666666666	0.0
6.25	100.0
50.0	100.0
100.0	100.0
100.0	100.0
100.0	50.0
50.0	50.0
50.0	100.0
100.0	100.0
100.0	100.0
100.0	100.0
100.0	100.0
100.0	100.0
100.0	100.0
100.0	100.0
100.0	100.0
14.28571428571428	7.69230769230769

